Nanoptera in nonlinear woodpile chains with zero precompression

We use exponential asymptotics to study travelling waves in woodpile systems modelled as singularly perturbed granular chains with zero precompression and small mass ratio. These systems are strongly nonlinear, and there is no analytic expression for their leading-order solution. We instead obtain an approximated leading-order solution using a hybrid numerical-analytic method. We show that travelling waves in these nonlinear woodpile systems are typically "nanoptera", or travelling waves with exponentially small but non-decaying oscillatory tails which appear as a Stokes curve is crossed. We demonstrate that travelling wave solutions in the zero precompression regime contain two Stokes curves, and hence two sets of tailing oscillations in the solution. We calculate the behaviour of these oscillations explicitly, and show that there exist system configurations which cause the oscillations to cancel entirely, producing solitary wave behaviour. We then study the behaviour of travelling waves in woodpile chains as precompression is increased, and show that there exists a value of the precompression above which the two Stokes curves coalesce into a single curve, meaning that cancellation of the tailing oscillations no longer occurs. This is consistent with previous studies, which showed that cancellation does not occur in chains with strong precompression.

==> coefficient_negative_1.txt <==
-10	0
-9.90000000000000	0
-9.80000000000000	0
-9.70000000000000	0
-9.60000000000000	0
-9.50000000000000	0
-9.40000000000000	0
-9.30000000000000	0
-9.20000000000000	0
-9.10000000000000	0
-9	0
-8.90000000000000	0
-8.80000000000000	0
-8.70000000000000	0
-8.60000000000000	0
-8.50000000000000	0
-8.40000000000000	0
-8.30000000000000	0
-8.20000000000000	0
-8.10000000000000	0
-8	0
-7.90000000000000	0
-7.80000000000000	0
-7.70000000000000	0
-7.60000000000000	0
-7.50000000000000	0
-7.40000000000000	0
-7.30000000000000	0
-7.20000000000000	0
-7.10000000000000	0
-7	0
-6.90000000000000	0
-6.80000000000000	0
-6.70000000000000	0
-6.60000000000000	0
-6.50000000000000	0
-6.40000000000000	0
-6.30000000000000	0
-6.20000000000000	0
-6.10000000000000	0
-6	0
-5.90000000000000	0
-5.80000000000000	0
-5.70000000000000	0
-5.60000000000000	0
-5.50000000000000	0
-5.40000000000000	0
-5.30000000000000	0
-5.20000000000000	0
-5.10000000000000	0
-5	0
-4.90000000000000	0.000699041894766384
-4.80000000000000	0.122182790168664
-4.70000000000000	0.921477190929423
-4.60000000000000	0.997840101499384
-4.50000000000000	0.999892254712302
-4.40000000000000	0.999990303857130
-4.30000000000000	0.999998534779592
-4.20000000000000	0.999999652165893
-4.10000000000000	0.999999877876071
-4	0.999999939944702
-3.90000000000000	0.999999960611306
-3.80000000000000	0.999999967022457
-3.70000000000000	0.999999966108588
-3.60000000000000	0.999999958707971
-3.50000000000000	0.999999942169079
-3.40000000000000	0.999999909390787
-3.30000000000000	0.999999844919164
-3.20000000000000	0.999999716012269
-3.10000000000000	0.999999453505092
-3	0.999998911816851
-2.90000000000000	0.999997787309077
-2.80000000000000	0.999995456332899
-2.70000000000000	0.999990664841872
-2.60000000000000	0.999980956752132
-2.50000000000000	0.999961667114315
-2.40000000000000	0.999924233376923
-2.30000000000000	0.999853508094111
-2.20000000000000	0.999723715682248
-2.10000000000000	0.999492719886953
-2	0.999094393811093
-1.90000000000000	0.998429134387186
-1.80000000000000	0.997352936107594
-1.70000000000000	0.995665900545356
-1.60000000000000	0.993101545988202
-1.50000000000000	0.989318715449949
-1.40000000000000	0.983898176935911
-1.30000000000000	0.976346085988533
-1.20000000000000	0.966106262606648
-1.10000000000000	0.952582659688392
-1	0.935172432815377
-0.900000000000000	0.913308682999612
-0.799999999999999	0.886510347541412
-0.699999999999999	0.854435082481529
-0.600000000000000	0.816929629683876
-0.500000000000000	0.774071437644919
-0.399999999999999	0.726195482373734
-0.299999999999999	0.673901418572845
-0.199999999999999	0.618038264909239
-0.0999999999999996	0.559666471571234
0	0.500000000000000
0.0999999999999996	0.440333528428766
0.199999999999999	0.381961735090761
0.299999999999999	0.326098581427156
0.399999999999999	0.273804517626266
0.500000000000000	0.225928562355081
0.600000000000000	0.183070370316125
0.699999999999999	0.145564917518471
0.799999999999999	0.113489652458588
0.900000000000000	0.0866913170003880
1	0.0648275671846227
1.10000000000000	0.0474173403116085
1.20000000000000	0.0338937373933518
1.30000000000000	0.0236539140114676
1.40000000000000	0.0161018230640888
1.50000000000000	0.0106812845500506
1.60000000000000	0.00689845401179828
1.70000000000000	0.00433409945464364
1.80000000000000	0.00264706389240599
1.90000000000000	0.00157086561281389
2	0.000905606188907338
2.10000000000000	0.000507280113047015
2.20000000000000	0.000276284317752007
2.30000000000000	0.000146491905889168
2.40000000000000	7.57666230766230e-05
2.50000000000000	3.83328856849996e-05
2.60000000000000	1.90432478683333e-05
2.70000000000000	9.33515812756580e-06
2.80000000000000	4.54366710089804e-06
2.90000000000000	2.21269092326448e-06
3	1.08818314903392e-06
3.10000000000000	5.46494908271189e-07
3.20000000000000	2.83987731330981e-07
3.30000000000000	1.55080836450328e-07
3.40000000000000	9.06092130215086e-08
3.50000000000000	5.78309206078487e-08
3.60000000000000	4.12920285741691e-08
3.70000000000000	3.38914116770894e-08
3.80000000000000	3.29775430296664e-08
3.90000000000000	3.93886941951749e-08
4	6.00552983454072e-08
4.10000000000000	1.22123929136020e-07
4.20000000000000	3.47834106961820e-07
4.30000000000000	1.46522040822550e-06
4.40000000000000	9.69614287010812e-06
4.50000000000000	0.000107745287698580
4.60000000000000	0.00215989850061621
4.70000000000000	0.0785228090705772
4.80000000000000	0.877817209831336
4.90000000000000	0.999300958105234
5	0.999998660214913
5.10000000000000	0.999999999128839
5.20000000000000	0.999999999999830
5.30000000000000	1
5.40000000000000	1
5.50000000000000	1
5.60000000000000	1
5.70000000000000	1
5.80000000000000	1
5.90000000000000	1
6	1
6.10000000000000	1
6.20000000000000	1
6.30000000000000	1
6.40000000000000	1
6.50000000000000	1
6.60000000000000	1
6.70000000000000	1
6.80000000000000	1
6.90000000000000	1
7	1
7.10000000000000	1
7.20000000000000	1
7.30000000000000	1
7.40000000000000	1
7.50000000000000	1
7.60000000000000	1
7.70000000000000	1
7.80000000000000	1
7.90000000000000	1
8	1
8.10000000000000	1
8.20000000000000	1
8.30000000000000	1
8.40000000000000	1
8.50000000000000	1
8.60000000000000	1
8.70000000000000	1
8.80000000000000	1
8.90000000000000	1
9	1
9.10000000000000	1
9.20000000000000	1
9.30000000000000	1
9.40000000000000	1
9.50000000000000	1
9.60000000000000	1
9.70000000000000	1
9.80000000000000	1
9.90000000000000	1
10	1

==> coefficient_positive.txt <==
-10	1
-9.90000000000000	1
-9.80000000000000	1
-9.70000000000000	1
-9.60000000000000	1
-9.50000000000000	1
-9.40000000000000	1
-9.30000000000000	1
-9.20000000000000	1
-9.10000000000000	1
-9	1
-8.90000000000000	1
-8.80000000000000	1
-8.70000000000000	1
-8.60000000000000	1
-8.50000000000000	1
-8.40000000000000	1
-8.30000000000000	1
-8.20000000000000	1
-8.10000000000000	1
-8	1
-7.90000000000000	1
-7.80000000000000	1
-7.70000000000000	1
-7.60000000000000	1
-7.50000000000000	1
-7.40000000000000	1
-7.30000000000000	1
-7.20000000000000	1
-7.10000000000000	1
-7	1
-6.90000000000000	1
-6.80000000000000	1
-6.70000000000000	1
-6.60000000000000	1
-6.50000000000000	1
-6.40000000000000	1
-6.30000000000000	1
-6.20000000000000	1
-6.10000000000000	1
-6	1
-5.90000000000000	1
-5.80000000000000	1
-5.70000000000000	1
-5.60000000000000	1
-5.50000000000000	1
-5.40000000000000	1
-5.30000000000000	1
-5.20000000000000	1
-5.10000000000000	1
-5	1
-4.90000000000000	1
-4.80000000000000	1
-4.70000000000000	1
-4.60000000000000	1
-4.50000000000000	1
-4.40000000000000	1
-4.30000000000000	1
-4.20000000000000	1
-4.10000000000000	1.00000000000000
-4	0.999999999999996
-3.90000000000000	0.999999999999958
-3.80000000000000	0.999999999999656
-3.70000000000000	0.999999999997510
-3.60000000000000	0.999999999984044
-3.50000000000000	0.999999999908894
-3.40000000000000	0.999999999533524
-3.30000000000000	0.999999997845385
-3.20000000000000	0.999999990970547
-3.10000000000000	0.999999965478240
-3	0.999999878954003
-2.90000000000000	0.999999608779943
-2.80000000000000	0.999998828894314
-2.70000000000000	0.999996738078003
-2.60000000000000	0.999991508942173
-2.50000000000000	0.999979256511455
-2.40000000000000	0.999952250393947
-2.30000000000000	0.999896036912064
-2.20000000000000	0.999785127031870
-2.10000000000000	0.999576972568010
-2	0.999204117184526
-1.90000000000000	0.998564672187704
-1.80000000000000	0.997511611447881
-1.70000000000000	0.995841770280913
-1.60000000000000	0.993285826844156
-1.50000000000000	0.989500896028715
-1.40000000000000	0.984067625756028
-1.30000000000000	0.976493794025648
-1.20000000000000	0.966226284662958
-1.10000000000000	0.952672879800009
-1	0.935234466939745
-0.900000000000000	0.913346990779874
-0.799999999999999	0.886530863642635
-0.699999999999999	0.854443805151659
-0.600000000000000	0.816931567299257
-0.500000000000000	0.774070129831491
-0.399999999999999	0.726193066460426
-0.299999999999999	0.673899020130858
-0.199999999999999	0.618036436782305
-0.0999999999999996	0.559665493068270
0	0.500000000000000
0.0999999999999996	0.440334506931731
0.199999999999999	0.381963563217695
0.299999999999999	0.326100979869142
0.399999999999999	0.273806933539574
0.500000000000000	0.225929870168509
0.600000000000000	0.183068432700743
0.699999999999999	0.145556194848341
0.799999999999999	0.113469136357365
0.900000000000000	0.0866530092201257
1	0.0647655330602546
1.10000000000000	0.0473271201999914
1.20000000000000	0.0337737153370416
1.30000000000000	0.0235062059743524
1.40000000000000	0.0159323742439718
1.50000000000000	0.0104991039712851
1.60000000000000	0.00671417315584405
1.70000000000000	0.00415822971908691
1.80000000000000	0.00248838855211925
1.90000000000000	0.00143532781229566
2	0.000795882815474158
2.10000000000000	0.000423027431990075
2.20000000000000	0.000214872968130275
2.30000000000000	0.000103963087936199
2.40000000000000	0
2.50000000000000	0
2.60000000000000	0
2.70000000000000	0
2.80000000000000	0
2.90000000000000	0
3	0
3.10000000000000	0
3.20000000000000	0
3.30000000000000	0
3.40000000000000	0
3.50000000000000	0
3.60000000000000	0
3.70000000000000	0
3.80000000000000	0
3.90000000000000	0
4	0
4.10000000000000	0
4.20000000000000	0
4.30000000000000	0
4.40000000000000	0
4.50000000000000	0
4.60000000000000	0
4.70000000000000	0
4.80000000000000	0
4.90000000000000	0
5	0
5.10000000000000	0
5.20000000000000	0
5.30000000000000	0
5.40000000000000	0
5.50000000000000	0
5.60000000000000	0
5.70000000000000	0
5.80000000000000	0
5.90000000000000	0
6	0
6.10000000000000	0
6.20000000000000	0
6.30000000000000	0
6.40000000000000	0
6.50000000000000	0
6.60000000000000	0
6.70000000000000	0
6.80000000000000	0
6.90000000000000	0
7	0
7.10000000000000	0
7.20000000000000	0
7.30000000000000	0
7.40000000000000	0
7.50000000000000	0
7.60000000000000	0
7.70000000000000	0
7.80000000000000	0
7.90000000000000	0
8	0
8.10000000000000	0
8.20000000000000	0
8.30000000000000	0
8.40000000000000	0
8.50000000000000	0
8.60000000000000	0
8.70000000000000	0
8.80000000000000	0
8.90000000000000	0
9	0
9.10000000000000	0
9.20000000000000	0
9.30000000000000	0
9.40000000000000	0
9.50000000000000	0
9.60000000000000	0
9.70000000000000	0
9.80000000000000	0
9.90000000000000	0
10	0

==> fitting_no_intercept.txt <==
0	0
0.100000000000000	0.00570100000000000
0.200000000000000	0.0114020000000000
0.300000000000000	0.0171030000000000
0.400000000000000	0.0228040000000000
0.500000000000000	0.0285050000000000
0.600000000000000	0.0342060000000000
0.700000000000000	0.0399070000000000
0.800000000000000	0.0456080000000000
0.900000000000000	0.0513090000000000
1	0.0570100000000000
1.10000000000000	0.0627110000000000
1.20000000000000	0.0684120000000000
1.30000000000000	0.0741130000000000
1.40000000000000	0.0798140000000000
1.50000000000000	0.0855150000000000
1.60000000000000	0.0912160000000000
1.70000000000000	0.0969170000000000
1.80000000000000	0.102618000000000
1.90000000000000	0.108319000000000
2	0.114020000000000
2.10000000000000	0.119721000000000
2.20000000000000	0.125422000000000
2.30000000000000	0.131123000000000
2.40000000000000	0.136824000000000
2.50000000000000	0.142525000000000
2.60000000000000	0.148226000000000
2.70000000000000	0.153927000000000
2.80000000000000	0.159628000000000
2.90000000000000	0.165329000000000
3	0.171030000000000
3.10000000000000	0.176731000000000
3.20000000000000	0.182432000000000
3.30000000000000	0.188133000000000
3.40000000000000	0.193834000000000
3.50000000000000	0.199535000000000
3.60000000000000	0.205236000000000
3.70000000000000	0.210937000000000
3.80000000000000	0.216638000000000
3.90000000000000	0.222339000000000
4	0.228040000000000
4.10000000000000	0.233741000000000
4.20000000000000	0.239442000000000
4.30000000000000	0.245143000000000
4.40000000000000	0.250844000000000
4.50000000000000	0.256545000000000
4.60000000000000	0.262246000000000
4.70000000000000	0.267947000000000
4.80000000000000	0.273648000000000
4.90000000000000	0.279349000000000
5	0.285050000000000
5.10000000000000	0.290751000000000
5.20000000000000	0.296452000000000
5.30000000000000	0.302153000000000
5.40000000000000	0.307854000000000
5.50000000000000	0.313555000000000
5.60000000000000	0.319256000000000
5.70000000000000	0.324957000000000
5.80000000000000	0.330658000000000
5.90000000000000	0.336359000000000
6	0.342060000000000
6.10000000000000	0.347761000000000
6.20000000000000	0.353462000000000
6.30000000000000	0.359163000000000
6.40000000000000	0.364864000000000
6.50000000000000	0.370565000000000
6.60000000000000	0.376266000000000
6.70000000000000	0.381967000000000
6.80000000000000	0.387668000000000
6.90000000000000	0.393369000000000
7	0.399070000000000
7.10000000000000	0.404771000000000
7.20000000000000	0.410472000000000
7.30000000000000	0.416173000000000
7.40000000000000	0.421874000000000
7.50000000000000	0.427575000000000
7.60000000000000	0.433276000000000
7.70000000000000	0.438977000000000
7.80000000000000	0.444678000000000
7.90000000000000	0.450379000000000
8	0.456080000000000
8.10000000000000	0.461781000000000
8.20000000000000	0.467482000000000
8.30000000000000	0.473183000000000
8.40000000000000	0.478884000000000
8.50000000000000	0.484585000000000
8.60000000000000	0.490286000000000
8.70000000000000	0.495987000000000
8.80000000000000	0.501688000000000
8.90000000000000	0.507389000000000
9	0.513090000000000
9.10000000000000	0.518791000000000
9.20000000000000	0.524492000000000
9.30000000000000	0.530193000000000
9.40000000000000	0.535894000000000
9.50000000000000	0.541595000000000
9.60000000000000	0.547296000000000
9.70000000000000	0.552997000000000
9.80000000000000	0.558698000000000
9.90000000000000	0.564399000000000
10	0.570100000000000
10.1000000000000	0.575801000000000
10.2000000000000	0.581502000000000
10.3000000000000	0.587203000000000
10.4000000000000	0.592904000000000
10.5000000000000	0.598605000000000
10.6000000000000	0.604306000000000
10.7000000000000	0.610007000000000
10.8000000000000	0.615708000000000
10.9000000000000	0.621409000000000
11	0.627110000000000
11.1000000000000	0.632811000000000
11.2000000000000	0.638512000000000
11.3000000000000	0.644213000000000
11.4000000000000	0.649914000000000
11.5000000000000	0.655615000000000
11.6000000000000	0.661316000000000
11.7000000000000	0.667017000000000
11.8000000000000	0.672718000000000
11.9000000000000	0.678419000000000
12	0.684120000000000
12.1000000000000	0.689821000000000
12.2000000000000	0.695522000000000
12.3000000000000	0.701223000000000
12.4000000000000	0.706924000000000
12.5000000000000	0.712625000000000
12.6000000000000	0.718326000000000
12.7000000000000	0.724027000000000
12.8000000000000	0.729728000000000
12.9000000000000	0.735429000000000
13	0.741130000000000
13.1000000000000	0.746831000000000
13.2000000000000	0.752532000000000
13.3000000000000	0.758233000000000
13.4000000000000	0.763934000000000
13.5000000000000	0.769635000000000
13.6000000000000	0.775336000000000
13.7000000000000	0.781037000000000
13.8000000000000	0.786738000000000
13.9000000000000	0.792439000000000
14	0.798140000000000
14.1000000000000	0.803841000000000
14.2000000000000	0.809542000000000
14.3000000000000	0.815243000000000
14.4000000000000	0.820944000000000
14.5000000000000	0.826645000000000
14.6000000000000	0.832346000000000
14.7000000000000	0.838047000000000
14.8000000000000	0.843748000000000
14.9000000000000	0.849449000000000
15	0.855150000000000
15.1000000000000	0.860851000000000
15.2000000000000	0.866552000000000
15.3000000000000	0.872253000000000
15.4000000000000	0.877954000000000
15.5000000000000	0.883655000000000
15.6000000000000	0.889356000000000
15.7000000000000	0.895057000000000
15.8000000000000	0.900758000000000
15.9000000000000	0.906459000000000
16	0.912160000000000
16.1000000000000	0.917861000000000
16.2000000000000	0.923562000000000
16.3000000000000	0.929263000000000
16.4000000000000	0.934964000000000
16.5000000000000	0.940665000000000
16.6000000000000	0.946366000000000
16.7000000000000	0.952067000000000
16.8000000000000	0.957768000000000
16.9000000000000	0.963469000000000
17	0.969170000000000
17.1000000000000	0.974871000000000
17.2000000000000	0.980572000000000
17.3000000000000	0.986273000000000
17.4000000000000	0.991974000000000
17.5000000000000	0.997675000000000
17.6000000000000	1.00337600000000
17.7000000000000	1.00907700000000
17.8000000000000	1.01477800000000
17.9000000000000	1.02047900000000
18	1.02618000000000
18.1000000000000	1.03188100000000
18.2000000000000	1.03758200000000
18.3000000000000	1.04328300000000
18.4000000000000	1.04898400000000
18.5000000000000	1.05468500000000
18.6000000000000	1.06038600000000
18.7000000000000	1.06608700000000
18.8000000000000	1.07178800000000
18.9000000000000	1.07748900000000
19	1.08319000000000
19.1000000000000	1.08889100000000
19.2000000000000	1.09459200000000
19.3000000000000	1.10029300000000
19.4000000000000	1.10599400000000
19.5000000000000	1.11169500000000
19.6000000000000	1.11739600000000
19.7000000000000	1.12309700000000
19.8000000000000	1.12879800000000
19.9000000000000	1.13449900000000
20	1.14020000000000
20.1000000000000	1.14590100000000
20.2000000000000	1.15160200000000
20.3000000000000	1.15730300000000
20.4000000000000	1.16300400000000
20.5000000000000	1.16870500000000
20.6000000000000	1.17440600000000
20.7000000000000	1.18010700000000
20.8000000000000	1.18580800000000
20.9000000000000	1.19150900000000
21	1.19721000000000
21.1000000000000	1.20291100000000
21.2000000000000	1.20861200000000
21.3000000000000	1.21431300000000
21.4000000000000	1.22001400000000
21.5000000000000	1.22571500000000
21.6000000000000	1.23141600000000
21.7000000000000	1.23711700000000
21.8000000000000	1.24281800000000
21.9000000000000	1.24851900000000
22	1.25422000000000
22.1000000000000	1.25992100000000
22.2000000000000	1.26562200000000
22.3000000000000	1.27132300000000
22.4000000000000	1.27702400000000
22.5000000000000	1.28272500000000
22.6000000000000	1.28842600000000
22.7000000000000	1.29412700000000
22.8000000000000	1.29982800000000
22.9000000000000	1.30552900000000
23	1.31123000000000
23.1000000000000	1.31693100000000
23.2000000000000	1.32263200000000
23.3000000000000	1.32833300000000
23.4000000000000	1.33403400000000
23.5000000000000	1.33973500000000
23.6000000000000	1.34543600000000
23.7000000000000	1.35113700000000
23.8000000000000	1.35683800000000
23.9000000000000	1.36253900000000
24	1.36824000000000
24.1000000000000	1.37394100000000
24.2000000000000	1.37964200000000
24.3000000000000	1.38534300000000
24.4000000000000	1.39104400000000
24.5000000000000	1.39674500000000
24.6000000000000	1.40244600000000
24.7000000000000	1.40814700000000
24.8000000000000	1.41384800000000
24.9000000000000	1.41954900000000
25	1.42525000000000
25.1000000000000	1.43095100000000
25.2000000000000	1.43665200000000
25.3000000000000	1.44235300000000
25.4000000000000	1.44805400000000
25.5000000000000	1.45375500000000
25.6000000000000	1.45945600000000
25.7000000000000	1.46515700000000
25.8000000000000	1.47085800000000
25.9000000000000	1.47655900000000
26	1.48226000000000
26.1000000000000	1.48796100000000
26.2000000000000	1.49366200000000
26.3000000000000	1.49936300000000
26.4000000000000	1.50506400000000
26.5000000000000	1.51076500000000
26.6000000000000	1.51646600000000
26.7000000000000	1.52216700000000
26.8000000000000	1.52786800000000
26.9000000000000	1.53356900000000
27	1.53927000000000
27.1000000000000	1.54497100000000
27.2000000000000	1.55067200000000
27.3000000000000	1.55637300000000
27.4000000000000	1.56207400000000
27.5000000000000	1.56777500000000
27.6000000000000	1.57347600000000
27.7000000000000	1.57917700000000
27.8000000000000	1.58487800000000
27.9000000000000	1.59057900000000
28	1.59628000000000
28.1000000000000	1.60198100000000
28.2000000000000	1.60768200000000
28.3000000000000	1.61338300000000
28.4000000000000	1.61908400000000
28.5000000000000	1.62478500000000
28.6000000000000	1.63048600000000
28.7000000000000	1.63618700000000
28.8000000000000	1.64188800000000
28.9000000000000	1.64758900000000
29	1.65329000000000
29.1000000000000	1.65899100000000
29.2000000000000	1.66469200000000
29.3000000000000	1.67039300000000
29.4000000000000	1.67609400000000
29.5000000000000	1.68179500000000
29.6000000000000	1.68749600000000
29.7000000000000	1.69319700000000
29.8000000000000	1.69889800000000
29.9000000000000	1.70459900000000
30	1.71030000000000

==> n22khalf_a5.txt <==
0.0900000000000000	-13.6656473405986
0.0920000000000000	-13.4080162675824
0.0940000000000000	-13.2235379619180
0.0960000000000000	-12.8337943871352
0.0980000000000000	-12.2058334943865
0.100000000000000	-11.6305519528964
0.102000000000000	-11.1859735844082
0.104000000000000	-10.8541262748499
0.106000000000000	-10.8396419616476
0.108000000000000	-10.6395496624272
0.110000000000000	-10.9725778822976
0.110500000000000	-11.2480305638204
0.111000000000000	-11.8090379548354
0.111500000000000	-13.5786112886440
0.112000000000000	-11.4507534608469
0.112500000000000	-10.8061611746843
0.113000000000000	-10.3846941512618
0.113500000000000	-10.0607256774622
0.114000000000000	-9.79152211839584
0.116000000000000	-8.98437532864538
0.120000000000000	-7.89252518906808
0.124000000000000	-7.08741074993722
0.128000000000000	-6.45140354333308
0.132000000000000	-5.88166776944221
0.136000000000000	-5.43345467260081
0.140000000000000	-4.98649311060134
0.144000000000000	-4.62479932126785
0.148000000000000	-4.28537349433684
0.152000000000000	-3.98842494068426
0.156000000000000	-3.80819601367966
0.160000000000000	-3.47777644355792
0.164000000000000	-3.25693173350133
0.168000000000000	-3.17474215745096
0.172000000000000	-2.87602787648644
0.176000000000000	-2.70217506502366
0.180000000000000	-2.59962537104353
0.184000000000000	-2.51988871458584
0.188000000000000	-2.27751109418917
0.192000000000000	-2.15033272200605
0.196000000000000	-2.08318827199021
0.200000000000000	-2.14247596869773

==> n22khalf_a5_asymp.txt <==
0.0800000000000000	-8.05961684994931
0.0801000000000000	-8.04639040315537
0.0802000000000000	-8.03321270832899
0.0803000000000000	-8.02008351462047
0.0804000000000000	-8.00700257386464
0.0805000000000000	-7.99396964053924
0.0806000000000000	-7.98098447172422
0.0807000000000000	-7.96804682706205
0.0808000000000000	-7.95515646871885
0.0809000000000000	-7.94231316134658
0.0810000000000000	-7.92951667204601
0.0811000000000000	-7.91676677033053
0.0812000000000000	-7.90406322809088
0.0813000000000000	-7.89140581956062
0.0814000000000000	-7.87879432128240
0.0815000000000000	-7.86622851207501
0.0816000000000000	-7.85370817300115
0.0817000000000000	-7.84123308733595
0.0818000000000000	-7.82880304053619
0.0819000000000000	-7.81641782021016
0.0820000000000000	-7.80407721608828
0.0821000000000000	-7.79178101999426
0.0822000000000000	-7.77952902581698
0.0823000000000000	-7.76732102948297
0.0824000000000000	-7.75515682892941
0.0825000000000000	-7.74303622407785
0.0826000000000000	-7.73095901680840
0.0827000000000000	-7.71892501093449
0.0828000000000000	-7.70693401217821
0.0829000000000000	-7.69498582814614
0.0830000000000000	-7.68308026830574
0.0831000000000000	-7.67121714396216
0.0832000000000000	-7.65939626823564
0.0833000000000000	-7.64761745603931
0.0834000000000000	-7.63588052405751
0.0835000000000000	-7.62418529072452
0.0836000000000000	-7.61253157620378
0.0837000000000000	-7.60091920236751
0.0838000000000000	-7.58934799277673
0.0839000000000000	-7.57781777266182
0.0840000000000000	-7.56632836890328
0.0841000000000000	-7.55487961001310
0.0842000000000000	-7.54347132611634
0.0843000000000000	-7.53210334893321
0.0844000000000000	-7.52077551176143
0.0845000000000000	-7.50948764945904
0.0846000000000000	-7.49823959842748
0.0847000000000000	-7.48703119659504
0.0848000000000000	-7.47586228340071
0.0849000000000000	-7.46473269977825
0.0850000000000000	-7.45364228814068
0.0851000000000000	-7.44259089236503
0.0852000000000000	-7.43157835777742
0.0853000000000000	-7.42060453113844
0.0854000000000000	-7.40966926062885
0.0855000000000000	-7.39877239583549
0.0856000000000000	-7.38791378773764
0.0857000000000000	-7.37709328869343
0.0858000000000000	-7.36631075242674
0.0859000000000000	-7.35556603401424
0.0860000000000000	-7.34485898987276
0.0861000000000000	-7.33418947774682
0.0862000000000000	-7.32355735669658
0.0863000000000000	-7.31296248708587
0.0864000000000000	-7.30240473057054
0.0865000000000000	-7.29188395008710
0.0866000000000000	-7.28140000984149
0.0867000000000000	-7.27095277529813
0.0868000000000000	-7.26054211316924
0.0869000000000000	-7.25016789140431
0.0870000000000000	-7.23982997917981
0.0871000000000000	-7.22952824688920
0.0872000000000000	-7.21926256613295
0.0873000000000000	-7.20903280970904
0.0874000000000000	-7.19883885160342
0.0875000000000000	-7.18868056698082
0.0876000000000000	-7.17855783217571
0.0877000000000000	-7.16847052468343
0.0878000000000000	-7.15841852315156
0.0879000000000000	-7.14840170737150
0.0880000000000000	-7.13841995827011
0.0881000000000000	-7.12847315790170
0.0882000000000000	-7.11856118944007
0.0883000000000000	-7.10868393717081
0.0884000000000000	-7.09884128648374
0.0885000000000000	-7.08903312386553
0.0886000000000000	-7.07925933689250
0.0887000000000000	-7.06951981422356
0.0888000000000000	-7.05981444559337
0.0889000000000000	-7.05014312180562
0.0890000000000000	-7.04050573472648
0.0891000000000000	-7.03090217727825
0.0892000000000000	-7.02133234343311
0.0893000000000000	-7.01179612820706
0.0894000000000000	-7.00229342765404
0.0895000000000000	-6.99282413886015
0.0896000000000000	-6.98338815993806
0.0897000000000000	-6.97398539002156
0.0898000000000000	-6.96461572926028
0.0899000000000000	-6.95527907881452
0.0900000000000000	-6.94597534085026
0.0901000000000000	-6.93670441853427
0.0902000000000000	-6.92746621602947
0.0903000000000000	-6.91826063849030
0.0904000000000000	-6.90908759205831
0.0905000000000000	-6.89994698385789
0.0906000000000000	-6.89083872199214
0.0907000000000000	-6.88176271553880
0.0908000000000000	-6.87271887454648
0.0909000000000000	-6.86370711003086
0.0910000000000000	-6.85472733397115
0.0911000000000000	-6.84577945930659
0.0912000000000000	-6.83686339993318
0.0913000000000000	-6.82797907070046
0.0914000000000000	-6.81912638740852
0.0915000000000000	-6.81030526680502
0.0916000000000000	-6.80151562658246
0.0917000000000000	-6.79275738537552
0.0918000000000000	-6.78403046275855
0.0919000000000000	-6.77533477924320
0.0920000000000000	-6.76667025627618
0.0921000000000000	-6.75803681623713
0.0922000000000000	-6.74943438243664
0.0923000000000000	-6.74086287911444
0.0924000000000000	-6.73232223143765
0.0925000000000000	-6.72381236549923
0.0926000000000000	-6.71533320831647
0.0927000000000000	-6.70688468782978
0.0928000000000000	-6.69846673290140
0.0929000000000000	-6.69007927331443
0.0930000000000000	-6.68172223977186
0.0931000000000000	-6.67339556389585
0.0932000000000000	-6.66509917822701
0.0933000000000000	-6.65683301622396
0.0934000000000000	-6.64859701226292
0.0935000000000000	-6.64039110163746
0.0936000000000000	-6.63221522055843
0.0937000000000000	-6.62406930615397
0.0938000000000000	-6.61595329646972
0.0939000000000000	-6.60786713046906
0.0940000000000000	-6.59981074803365
0.0941000000000000	-6.59178408996399
0.0942000000000000	-6.58378709798011
0.0943000000000000	-6.57581971472255
0.0944000000000000	-6.56788188375327
0.0945000000000000	-6.55997354955691
0.0946000000000000	-6.55209465754207
0.0947000000000000	-6.54424515404275
0.0948000000000000	-6.53642498632002
0.0949000000000000	-6.52863410256372
0.0950000000000000	-6.52087245189444
0.0951000000000000	-6.51313998436554
0.0952000000000000	-6.50543665096539
0.0953000000000000	-6.49776240361977
0.0954000000000000	-6.49011719519440
0.0955000000000000	-6.48250097949763
0.0956000000000000	-6.47491371128335
0.0957000000000000	-6.46735534625395
0.0958000000000000	-6.45982584106359
0.0959000000000000	-6.45232515332153
0.0960000000000000	-6.44485324159568
0.0961000000000000	-6.43741006541629
0.0962000000000000	-6.42999558527990
0.0963000000000000	-6.42260976265333
0.0964000000000000	-6.41525255997799
0.0965000000000000	-6.40792394067429
0.0966000000000000	-6.40062386914628
0.0967000000000000	-6.39335231078643
0.0968000000000000	-6.38610923198066
0.0969000000000000	-6.37889460011354
0.0970000000000000	-6.37170838357370
0.0971000000000000	-6.36455055175939
0.0972000000000000	-6.35742107508436
0.0973000000000000	-6.35031992498382
0.0974000000000000	-6.34324707392070
0.0975000000000000	-6.33620249539211
0.0976000000000000	-6.32918616393600
0.0977000000000000	-6.32219805513805
0.0978000000000000	-6.31523814563883
0.0979000000000000	-6.30830641314113
0.0980000000000000	-6.30140283641758
0.0981000000000000	-6.29452739531849
0.0982000000000000	-6.28768007077993
0.0983000000000000	-6.28086084483211
0.0984000000000000	-6.27406970060795
0.0985000000000000	-6.26730662235196
0.0986000000000000	-6.26057159542938
0.0987000000000000	-6.25386460633557
0.0988000000000000	-6.24718564270574
0.0989000000000000	-6.24053469332489
0.0990000000000000	-6.23391174813810
0.0991000000000000	-6.22731679826110
0.0992000000000000	-6.22074983599110
0.0993000000000000	-6.21421085481807
0.0994000000000000	-6.20769984943613
0.0995000000000000	-6.20121681575547
0.0996000000000000	-6.19476175091449
0.0997000000000000	-6.18833465329227
0.0998000000000000	-6.18193552252149
0.0999000000000000	-6.17556435950160
0.100000000000000	-6.16922116641239
0.100100000000000	-6.16290594672801
0.100200000000000	-6.15661870523122
0.100300000000000	-6.15035944802822
0.100400000000000	-6.14412818256369
0.100500000000000	-6.13792491763641
0.100600000000000	-6.13174966341520
0.100700000000000	-6.12560243145534
0.100800000000000	-6.11948323471538
0.100900000000000	-6.11339208757452
0.101000000000000	-6.10732900585033
0.101100000000000	-6.10129400681699
0.101200000000000	-6.09528710922411
0.101300000000000	-6.08930833331591
0.101400000000000	-6.08335770085100
0.101500000000000	-6.07743523512273
0.101600000000000	-6.07154096098001
0.101700000000000	-6.06567490484868
0.101800000000000	-6.05983709475359
0.101900000000000	-6.05402756034108
0.102000000000000	-6.04824633290225
0.102100000000000	-6.04249344539672
0.102200000000000	-6.03676893247712
0.102300000000000	-6.03107283051418
0.102400000000000	-6.02540517762257
0.102500000000000	-6.01976601368733
0.102600000000000	-6.01415538039118
0.102700000000000	-6.00857332124237
0.102800000000000	-6.00301988160348
0.102900000000000	-5.99749510872087
0.103000000000000	-5.99199905175503
0.103100000000000	-5.98653176181167
0.103200000000000	-5.98109329197374
0.103300000000000	-5.97568369733431
0.103400000000000	-5.97030303503032
0.103500000000000	-5.96495136427731
0.103600000000000	-5.95962874640510
0.103700000000000	-5.95433524489445
0.103800000000000	-5.94907092541476
0.103900000000000	-5.94383585586282
0.104000000000000	-5.93863010640260
0.104100000000000	-5.93345374950629
0.104200000000000	-5.92830685999633
0.104300000000000	-5.92318951508877
0.104400000000000	-5.91810179443779
0.104500000000000	-5.91304378018150
0.104600000000000	-5.90801555698910
0.104700000000000	-5.90301721210934
0.104800000000000	-5.89804883542037
0.104900000000000	-5.89311051948115
0.105000000000000	-5.88820235958420
0.105100000000000	-5.88332445380999
0.105200000000000	-5.87847690308291
0.105300000000000	-5.87365981122890
0.105400000000000	-5.86887328503474
0.105500000000000	-5.86411743430917
0.105600000000000	-5.85939237194577
0.105700000000000	-5.85469821398782
0.105800000000000	-5.85003507969498
0.105900000000000	-5.84540309161216
0.106000000000000	-5.84080237564033
0.106100000000000	-5.83623306110961
0.106200000000000	-5.83169528085454
0.106300000000000	-5.82718917129176
0.106400000000000	-5.82271487249996
0.106500000000000	-5.81827252830252
0.106600000000000	-5.81386228635258
0.106700000000000	-5.80948429822086
0.106800000000000	-5.80513871948634
0.106900000000000	-5.80082570982967
0.107000000000000	-5.79654543312977
0.107100000000000	-5.79229805756339
0.107200000000000	-5.78808375570798
0.107300000000000	-5.78390270464795
0.107400000000000	-5.77975508608433
0.107500000000000	-5.77564108644813
0.107600000000000	-5.77156089701743
0.107700000000000	-5.76751471403838
0.107800000000000	-5.76350273885036
0.107900000000000	-5.75952517801521
0.108000000000000	-5.75558224345101
0.108100000000000	-5.75167415257041
0.108200000000000	-5.74780112842367
0.108300000000000	-5.74396339984673
0.108400000000000	-5.74016120161445
0.108500000000000	-5.73639477459921
0.108600000000000	-5.73266436593514
0.108700000000000	-5.72897022918820
0.108800000000000	-5.72531262453238
0.108900000000000	-5.72169181893225
0.109000000000000	-5.71810808633212
0.109100000000000	-5.71456170785219
0.109200000000000	-5.71105297199190
0.109300000000000	-5.70758217484083
0.109400000000000	-5.70414962029749
0.109500000000000	-5.70075562029636
0.109600000000000	-5.69740049504356
0.109700000000000	-5.69408457326149
0.109800000000000	-5.69080819244293
0.109900000000000	-5.68757169911501
0.110000000000000	-5.68437544911343
0.110100000000000	-5.68121980786754
0.110200000000000	-5.67810515069676
0.110300000000000	-5.67503186311877
0.110400000000000	-5.67200034117022
0.110500000000000	-5.66901099174040
0.110600000000000	-5.66606423291862
0.110700000000000	-5.66316049435593
0.110800000000000	-5.66030021764183
0.110900000000000	-5.65748385669695
0.111000000000000	-5.65471187818212
0.111100000000000	-5.65198476192512
0.111200000000000	-5.64930300136562
0.111300000000000	-5.64666710401954
0.111400000000000	-5.64407759196366
0.111500000000000	-5.64153500234170
0.111600000000000	-5.63903988789283
0.111700000000000	-5.63659281750409
0.111800000000000	-5.63419437678764
0.111900000000000	-5.63184516868465
0.112000000000000	-5.62954581409686
0.112100000000000	-5.62729695254770
0.112200000000000	-5.62509924287439
0.112300000000000	-5.62295336395301
0.112400000000000	-5.62086001545817
0.112500000000000	-5.61881991865956
0.112600000000000	-5.61683381725725
0.112700000000000	-5.61490247825834
0.112800000000000	-5.61302669289718
0.112900000000000	-5.61120727760187
0.113000000000000	-5.60944507500988
0.113100000000000	-5.60774095503587
0.113200000000000	-5.60609581599474
0.113300000000000	-5.60451058578367
0.113400000000000	-5.60298622312659
0.113500000000000	-5.60152371888543
0.113600000000000	-5.60012409744209
0.113700000000000	-5.59878841815614
0.113800000000000	-5.59751777690298
0.113900000000000	-5.59631330769806
0.114000000000000	-5.59517618441280
0.114100000000000	-5.59410762258871
0.114200000000000	-5.59310888135638
0.114300000000000	-5.59218126546667
0.114400000000000	-5.59132612744220
0.114500000000000	-5.59054486985768
0.114600000000000	-5.58983894775846
0.114700000000000	-5.58920987122756
0.114800000000000	-5.58865920811207
0.114900000000000	-5.58818858692116
0.115000000000000	-5.58779969990864
0.115100000000000	-5.58749430635442
0.115200000000000	-5.58727423606057
0.115300000000000	-5.58714139307878
0.115400000000000	-5.58709775968815
0.115500000000000	-5.58714540064351
0.115600000000000	-5.58728646771679
0.115700000000000	-5.58752320455596
0.115800000000000	-5.58785795188862
0.115900000000000	-5.58829315309992
0.116000000000000	-5.58883136021767
0.116100000000000	-5.58947524034077
0.116200000000000	-5.59022758255100
0.116300000000000	-5.59109130535238
0.116400000000000	-5.59206946468725
0.116500000000000	-5.59316526258353
0.116600000000000	-5.59438205649367
0.116700000000000	-5.59572336939288
0.116800000000000	-5.59719290071188
0.116900000000000	-5.59879453818833
0.117000000000000	-5.60053237073104
0.117100000000000	-5.60241070240287
0.117200000000000	-5.60443406764090
0.117300000000000	-5.60660724784763
0.117400000000000	-5.60893528950429
0.117500000000000	-5.61142352397676
0.117600000000000	-5.61407758920766
0.117700000000000	-5.61690345351423
0.117800000000000	-5.61990744174226
0.117900000000000	-5.62309626406163
0.118000000000000	-5.62647704773006
0.118100000000000	-5.63005737220024
0.118200000000000	-5.63384530800149
0.118300000000000	-5.63784945989374
0.118400000000000	-5.64207901486989
0.118500000000000	-5.64654379567508
0.118600000000000	-5.65125432062183
0.118700000000000	-5.65622187061128
0.118800000000000	-5.66145856442780
0.118900000000000	-5.66697744356395
0.119000000000000	-5.67279256806075
0.119100000000000	-5.67891912512580
0.119200000000000	-5.68537355262960
0.119300000000000	-5.69217367999471
0.119400000000000	-5.69933888950263
0.119500000000000	-5.70689030167536
0.119600000000000	-5.71485098917627
0.119700000000000	-5.72324622466298
0.119800000000000	-5.73210376927151
0.119900000000000	-5.74145420999672
0.120000000000000	-5.75133135626386
0.120100000000000	-5.76177270860765
0.120200000000000	-5.77282001578778
0.120300000000000	-5.78451994115348
0.120400000000000	-5.79692486501874
0.120500000000000	-5.81009385778396
0.120600000000000	-5.82409386935190
0.120700000000000	-5.83900119522309
0.120800000000000	-5.85490330028787
0.120900000000000	-5.87190111043573
0.121000000000000	-5.89011192380467
0.121100000000000	-5.90967315427942
0.121200000000000	-5.93074721014582
0.121300000000000	-5.95352794778304
0.121400000000000	-5.97824935295610
0.121500000000000	-6.00519744125084
0.121600000000000	-6.03472692565713
0.121700000000000	-6.06728514402945
0.121800000000000	-6.10344740626157
0.121900000000000	-6.14397099822326
0.122000000000000	-6.18988106897414
0.122100000000000	-6.24261405127423
0.122200000000000	-6.30427212184316
0.122300000000000	-6.37811109800583
0.122400000000000	-6.46957777019429
0.122500000000000	-6.58886141255275
0.122600000000000	-6.75875467597129
0.122700000000000	-7.05139820391901
0.122800000000000	-8.86545521142171
0.122800000000000	-8.86545521142171
0.122800000000000	-8.86545521142171
0.122900000000000	-7.05464311965967
0.123000000000000	-6.74517860436438
0.123100000000000	-6.56292371722758
0.123200000000000	-6.43239302200901
0.123300000000000	-6.33012496350764
0.123400000000000	-6.24570727269660
0.123500000000000	-6.17359756122243
0.123600000000000	-6.11049218673734
0.123700000000000	-6.05426237966211
0.123800000000000	-6.00345573038380
0.123900000000000	-5.95703690350920
0.124000000000000	-5.91424180462320
0.124100000000000	-5.87449039391666
0.124200000000000	-5.83733193987504
0.124300000000000	-5.80240922667972
0.124400000000000	-5.76943434835737
0.124500000000000	-5.73817186106197
0.124600000000000	-5.70842676254987
0.124700000000000	-5.68003572872010
0.124800000000000	-5.65286060240504
0.124900000000000	-5.62678347363210
0.125000000000000	-5.60170290624594
0.125100000000000	-5.57753100457419
0.125200000000000	-5.55419110525399
0.125300000000000	-5.53161594085116
0.125400000000000	-5.50974616408079
0.125500000000000	-5.48852915085918
0.125600000000000	-5.46791802126380
0.125700000000000	-5.44787083246409
0.125800000000000	-5.42834990860146
0.125900000000000	-5.40932128064501
0.126000000000000	-5.39075421525155
0.126100000000000	-5.37262081618018
0.126200000000000	-5.35489568525343
0.126300000000000	-5.33755563249863
0.126400000000000	-5.32057942714969
0.126500000000000	-5.30394758278628
0.126600000000000	-5.28764217114383
0.126700000000000	-5.27164666012246
0.126800000000000	-5.25594577231606
0.126900000000000	-5.24052536101924
0.127000000000000	-5.22537230118332
0.127100000000000	-5.21047439320941
0.127200000000000	-5.19582027780678
0.127300000000000	-5.18139936042350
0.127400000000000	-5.16720174398632
0.127500000000000	-5.15321816887702
0.127600000000000	-5.13943995923041
0.127700000000000	-5.12585897477170
0.127800000000000	-5.11246756752122
0.127900000000000	-5.09925854278804
0.128000000000000	-5.08622512395246
0.128100000000000	-5.07336092060405
0.128200000000000	-5.06065989965897
0.128300000000000	-5.04811635912813
0.128400000000000	-5.03572490424964
0.128500000000000	-5.02348042573445
0.128600000000000	-5.01137807990424
0.128700000000000	-4.99941327052779
0.128800000000000	-4.98758163218420
0.128900000000000	-4.97587901500160
0.129000000000000	-4.96430147063710
0.129100000000000	-4.95284523937868
0.129200000000000	-4.94150673826310
0.129300000000000	-4.93028255011519
0.129400000000000	-4.91916941342408
0.129500000000000	-4.90816421298094
0.129600000000000	-4.89726397121032
0.129700000000000	-4.88646584013453
0.129800000000000	-4.87576709391627
0.129900000000000	-4.86516512193027
0.130000000000000	-4.85465742231957
0.130100000000000	-4.84424159599636
0.130200000000000	-4.83391534105095
0.130300000000000	-4.82367644753618
0.130400000000000	-4.81352279259720
0.130500000000000	-4.80345233591974
0.130600000000000	-4.79346311547201
0.130700000000000	-4.78355324351798
0.130800000000000	-4.77372090288137
0.130900000000000	-4.76396434344173
0.131000000000000	-4.75428187884563
0.131100000000000	-4.74467188341707
0.131200000000000	-4.73513278925303
0.131300000000000	-4.72566308349084
0.131400000000000	-4.71626130573546
0.131500000000000	-4.70692604563539
0.131600000000000	-4.69765594059721
0.131700000000000	-4.68844967362918
0.131800000000000	-4.67930597130542
0.131900000000000	-4.67022360184249
0.132000000000000	-4.66120137328110
0.132100000000000	-4.65223813176619
0.132200000000000	-4.64333275991887
0.132300000000000	-4.63448417529462
0.132400000000000	-4.62569132892215
0.132500000000000	-4.61695320391797
0.132600000000000	-4.60826881417208
0.132700000000000	-4.59963720310028
0.132800000000000	-4.59105744245926
0.132900000000000	-4.58252863122057
0.133000000000000	-4.57404989450015
0.133100000000000	-4.56562038253996
0.133200000000000	-4.55723926973893
0.133300000000000	-4.54890575373019
0.133400000000000	-4.54061905450203
0.133500000000000	-4.53237841356017
0.133600000000000	-4.52418309312900
0.133700000000000	-4.51603237538954
0.133800000000000	-4.50792556175229
0.133900000000000	-4.49986197216294
0.134000000000000	-4.49184094443918
0.134100000000000	-4.48386183363703
0.134200000000000	-4.47592401144505
0.134300000000000	-4.46802686560501
0.134400000000000	-4.46016979935764
0.134500000000000	-4.45235223091215
0.134600000000000	-4.44457359293830
0.134700000000000	-4.43683333207997
0.134800000000000	-4.42913090848896
0.134900000000000	-4.42146579537826
0.135000000000000	-4.41383747859359
0.135100000000000	-4.40624545620249
0.135200000000000	-4.39868923809998
0.135300000000000	-4.39116834563016
0.135400000000000	-4.38368231122272
0.135500000000000	-4.37623067804397
0.135600000000000	-4.36881299966142
0.135700000000000	-4.36142883972153
0.135800000000000	-4.35407777163976
0.135900000000000	-4.34675937830262
0.136000000000000	-4.33947325178094
0.136100000000000	-4.33221899305402
0.136200000000000	-4.32499621174408
0.136300000000000	-4.31780452586057
0.136400000000000	-4.31064356155394
0.136500000000000	-4.30351295287838
0.136600000000000	-4.29641234156319
0.136700000000000	-4.28934137679248
0.136800000000000	-4.28229971499260
0.136900000000000	-4.27528701962729
0.137000000000000	-4.26830296099999
0.137100000000000	-4.26134721606304
0.137200000000000	-4.25441946823362
0.137300000000000	-4.24751940721596
0.137400000000000	-4.24064672882974
0.137500000000000	-4.23380113484427
0.137600000000000	-4.22698233281830
0.137700000000000	-4.22019003594526
0.137800000000000	-4.21342396290365
0.137900000000000	-4.20668383771234
0.138000000000000	-4.19996938959074
0.138100000000000	-4.19328035282346
0.138200000000000	-4.18661646662944
0.138300000000000	-4.17997747503526
0.138400000000000	-4.17336312675254
0.138500000000000	-4.16677317505928
0.138600000000000	-4.16020737768490
0.138700000000000	-4.15366549669894
0.138800000000000	-4.14714729840328
0.138900000000000	-4.14065255322761
0.139000000000000	-4.13418103562825
0.139100000000000	-4.12773252398999
0.139200000000000	-4.12130680053096
0.139300000000000	-4.11490365121042
0.139400000000000	-4.10852286563926
0.139500000000000	-4.10216423699324
0.139600000000000	-4.09582756192880
0.139700000000000	-4.08951264050136
0.139800000000000	-4.08321927608601
0.139900000000000	-4.07694727530055
0.140000000000000	-4.07069644793077
0.140100000000000	-4.06446660685785
0.140200000000000	-4.05825756798793
0.140300000000000	-4.05206915018356
0.140400000000000	-4.04590117519725
0.140500000000000	-4.03975346760682
0.140600000000000	-4.03362585475252
0.140700000000000	-4.02751816667604
0.140800000000000	-4.02143023606107
0.140900000000000	-4.01536189817564
0.141000000000000	-4.00931299081590
0.141100000000000	-4.00328335425156
0.141200000000000	-3.99727283117275
0.141300000000000	-3.99128126663835
0.141400000000000	-3.98530850802566
0.141500000000000	-3.97935440498145
0.141600000000000	-3.97341880937434
0.141700000000000	-3.96750157524835
0.141800000000000	-3.96160255877779
0.141900000000000	-3.95572161822324
0.142000000000000	-3.94985861388868
0.142100000000000	-3.94401340807980
0.142200000000000	-3.93818586506334
0.142300000000000	-3.93237585102740
0.142400000000000	-3.92658323404293
0.142500000000000	-3.92080788402603
0.142600000000000	-3.91504967270131
0.142700000000000	-3.90930847356609
0.142800000000000	-3.90358416185558
0.142900000000000	-3.89787661450885
0.143000000000000	-3.89218571013566
0.143100000000000	-3.88651132898417
0.143200000000000	-3.88085335290932
0.143300000000000	-3.87521166534209
0.143400000000000	-3.86958615125944
0.143500000000000	-3.86397669715501
0.143600000000000	-3.85838319101052
0.143700000000000	-3.85280552226780
0.143800000000000	-3.84724358180157
0.143900000000000	-3.84169726189282
0.144000000000000	-3.83616645620276
0.144100000000000	-3.83065105974752
0.144200000000000	-3.82515096887331
0.144300000000000	-3.81966608123219
0.144400000000000	-3.81419629575844
0.144500000000000	-3.80874151264547
0.144600000000000	-3.80330163332315
0.144700000000000	-3.79787656043584
0.144800000000000	-3.79246619782074
0.144900000000000	-3.78707045048685
0.145000000000000	-3.78168922459433
0.145100000000000	-3.77632242743439
0.145200000000000	-3.77096996740955
0.145300000000000	-3.76563175401437
0.145400000000000	-3.76030769781665
0.145500000000000	-3.75499771043895
0.145600000000000	-3.74970170454063
0.145700000000000	-3.74441959380014
0.145800000000000	-3.73915129289782
0.145900000000000	-3.73389671749901
0.146000000000000	-3.72865578423753
0.146100000000000	-3.72342841069952
0.146200000000000	-3.71821451540759
0.146300000000000	-3.71301401780539
0.146400000000000	-3.70782683824239
0.146500000000000	-3.70265289795908
0.146600000000000	-3.69749211907245
0.146700000000000	-3.69234442456171
0.146800000000000	-3.68720973825439
0.146900000000000	-3.68208798481269
0.147000000000000	-3.67697908972013
0.147100000000000	-3.67188297926842
0.147200000000000	-3.66679958054469
0.147300000000000	-3.66172882141885
0.147400000000000	-3.65667063053134
0.147500000000000	-3.65162493728107
0.147600000000000	-3.64659167181353
0.147700000000000	-3.64157076500929
0.147800000000000	-3.63656214847257
0.147900000000000	-3.63156575452017
0.148000000000000	-3.62658151617052
0.148100000000000	-3.62160936713299
0.148200000000000	-3.61664924179740
0.148300000000000	-3.61170107522375
0.148400000000000	-3.60676480313212
0.148500000000000	-3.60184036189279
0.148600000000000	-3.59692768851652
0.148700000000000	-3.59202672064508
0.148800000000000	-3.58713739654185
0.148900000000000	-3.58225965508272
0.149000000000000	-3.57739343574711
0.149100000000000	-3.57253867860910
0.149200000000000	-3.56769532432884
0.149300000000000	-3.56286331414405
0.149400000000000	-3.55804258986167
0.149500000000000	-3.55323309384972
0.149600000000000	-3.54843476902924
0.149700000000000	-3.54364755886647
0.149800000000000	-3.53887140736507
0.149900000000000	-3.53410625905854
0.150000000000000	-3.52935205900279
0.150100000000000	-3.52460875276882
0.150200000000000	-3.51987628643552
0.150300000000000	-3.51515460658263
0.150400000000000	-3.51044366028382
0.150500000000000	-3.50574339509986
0.150600000000000	-3.50105375907195
0.150700000000000	-3.49637470071519
0.150800000000000	-3.49170616901206
0.150900000000000	-3.48704811340616
0.151000000000000	-3.48240048379593
0.151100000000000	-3.47776323052856
0.151200000000000	-3.47313630439400
0.151300000000000	-3.46851965661900
0.151400000000000	-3.46391323886136
0.151500000000000	-3.45931700320421
0.151600000000000	-3.45473090215039
0.151700000000000	-3.45015488861697
0.151800000000000	-3.44558891592982
0.151900000000000	-3.44103293781826
0.152000000000000	-3.43648690840987
0.152100000000000	-3.43195078222532
0.152200000000000	-3.42742451417334
0.152300000000000	-3.42290805954567
0.152400000000000	-3.41840137401227
0.152500000000000	-3.41390441361642
0.152600000000000	-3.40941713477007
0.152700000000000	-3.40493949424910
0.152800000000000	-3.40047144918882
0.152900000000000	-3.39601295707943
0.153000000000000	-3.39156397576158
0.153100000000000	-3.38712446342204
0.153200000000000	-3.38269437858943
0.153300000000000	-3.37827368012993
0.153400000000000	-3.37386232724323
0.153500000000000	-3.36946027945836
0.153600000000000	-3.36506749662972
0.153700000000000	-3.36068393893314
0.153800000000000	-3.35630956686192
0.153900000000000	-3.35194434122308
0.154000000000000	-3.34758822313355
0.154100000000000	-3.34324117401646
0.154200000000000	-3.33890315559750
0.154300000000000	-3.33457412990134
0.154400000000000	-3.33025405924803
0.154500000000000	-3.32594290624960
0.154600000000000	-3.32164063380656
0.154700000000000	-3.31734720510457
0.154800000000000	-3.31306258361109
0.154900000000000	-3.30878673307208
0.155000000000000	-3.30451961750886
0.155100000000000	-3.30026120121482
0.155200000000000	-3.29601144875240
0.155300000000000	-3.29177032494992
0.155400000000000	-3.28753779489861
0.155500000000000	-3.28331382394959
0.155600000000000	-3.27909837771091
0.155700000000000	-3.27489142204470
0.155800000000000	-3.27069292306427
0.155900000000000	-3.26650284713130
0.156000000000000	-3.26232116085308
0.156100000000000	-3.25814783107977
0.156200000000000	-3.25398282490170
0.156300000000000	-3.24982610964674
0.156400000000000	-3.24567765287763
0.156500000000000	-3.24153742238949
0.156600000000000	-3.23740538620719
0.156700000000000	-3.23328151258289
0.156800000000000	-3.22916576999360
0.156900000000000	-3.22505812713867
0.157000000000000	-3.22095855293748
0.157100000000000	-3.21686701652701
0.157200000000000	-3.21278348725954
0.157300000000000	-3.20870793470035
0.157400000000000	-3.20464032862545
0.157500000000000	-3.20058063901937
0.157600000000000	-3.19652883607291
0.157700000000000	-3.19248489018101
0.157800000000000	-3.18844877194061
0.157900000000000	-3.18442045214850
0.158000000000000	-3.18039990179930
0.158100000000000	-3.17638709208333
0.158200000000000	-3.17238199438467
0.158300000000000	-3.16838458027909
0.158400000000000	-3.16439482153211
0.158500000000000	-3.16041269009709
0.158600000000000	-3.15643815811324
0.158700000000000	-3.15247119790378
0.158800000000000	-3.14851178197410
0.158900000000000	-3.14455988300983
0.159000000000000	-3.14061547387512
0.159100000000000	-3.13667852761078
0.159200000000000	-3.13274901743258
0.159300000000000	-3.12882691672942
0.159400000000000	-3.12491219906169
0.159500000000000	-3.12100483815952
0.159600000000000	-3.11710480792114
0.159700000000000	-3.11321208241120
0.159800000000000	-3.10932663585914
0.159900000000000	-3.10544844265761
0.160000000000000	-3.10157747736083
0.160100000000000	-3.09771371468307
0.160200000000000	-3.09385712949707
0.160300000000000	-3.09000769683252
0.160400000000000	-3.08616539187455
0.160500000000000	-3.08233018996227
0.160600000000000	-3.07850206658722
0.160700000000000	-3.07468099739202
0.160800000000000	-3.07086695816885
0.160900000000000	-3.06705992485810
0.161000000000000	-3.06325987354692
0.161100000000000	-3.05946678046788
0.161200000000000	-3.05568062199758
0.161300000000000	-3.05190137465533
0.161400000000000	-3.04812901510179
0.161500000000000	-3.04436352013769
0.161600000000000	-3.04060486670250
0.161700000000000	-3.03685303187320
0.161800000000000	-3.03310799286297
0.161900000000000	-3.02936972701994
0.162000000000000	-3.02563821182601
0.162100000000000	-3.02191342489558
0.162200000000000	-3.01819534397434
0.162300000000000	-3.01448394693815
0.162400000000000	-3.01077921179180
0.162500000000000	-3.00708111666785
0.162600000000000	-3.00338963982555
0.162700000000000	-2.99970475964963
0.162800000000000	-2.99602645464923
0.162900000000000	-2.99235470345678
0.163000000000000	-2.98868948482689
0.163100000000000	-2.98503077763533
0.163200000000000	-2.98137856087788
0.163300000000000	-2.97773281366936
0.163400000000000	-2.97409351524251
0.163500000000000	-2.97046064494703
0.163600000000000	-2.96683418224852
0.163700000000000	-2.96321410672750
0.163800000000000	-2.95960039807841
0.163900000000000	-2.95599303610860
0.164000000000000	-2.95239200073741
0.164100000000000	-2.94879727199517
0.164200000000000	-2.94520883002229
0.164300000000000	-2.94162665506828
0.164400000000000	-2.93805072749084
0.164500000000000	-2.93448102775499
0.164600000000000	-2.93091753643207
0.164700000000000	-2.92736023419895
0.164800000000000	-2.92380910183707
0.164900000000000	-2.92026412023158
0.165000000000000	-2.91672527037052
0.165100000000000	-2.91319253334391
0.165200000000000	-2.90966589034292
0.165300000000000	-2.90614532265906
0.165400000000000	-2.90263081168333
0.165500000000000	-2.89912233890538
0.165600000000000	-2.89561988591277
0.165700000000000	-2.89212343439010
0.165800000000000	-2.88863296611825
0.165900000000000	-2.88514846297362
0.166000000000000	-2.88166990692730
0.166100000000000	-2.87819728004438
0.166200000000000	-2.87473056448311
0.166300000000000	-2.87126974249423
0.166400000000000	-2.86781479642018
0.166500000000000	-2.86436570869438
0.166600000000000	-2.86092246184051
0.166700000000000	-2.85748503847180
0.166800000000000	-2.85405342129032
0.166900000000000	-2.85062759308626
0.167000000000000	-2.84720753673726
0.167100000000000	-2.84379323520771
0.167200000000000	-2.84038467154809
0.167300000000000	-2.83698182889425
0.167400000000000	-2.83358469046683
0.167500000000000	-2.83019323957051
0.167600000000000	-2.82680745959343
0.167700000000000	-2.82342733400652
0.167800000000000	-2.82005284636284
0.167900000000000	-2.81668398029700
0.168000000000000	-2.81332071952448
0.168100000000000	-2.80996304784109
0.168200000000000	-2.80661094912226
0.168300000000000	-2.80326440732252
0.168400000000000	-2.79992340647486
0.168500000000000	-2.79658793069014
0.168600000000000	-2.79325796415654
0.168700000000000	-2.78993349113891
0.168800000000000	-2.78661449597829
0.168900000000000	-2.78330096309124
0.169000000000000	-2.77999287696936
0.169100000000000	-2.77669022217870
0.169200000000000	-2.77339298335920
0.169300000000000	-2.77010114522417
0.169400000000000	-2.76681469255971
0.169500000000000	-2.76353361022424
0.169600000000000	-2.76025788314790
0.169700000000000	-2.75698749633207
0.169800000000000	-2.75372243484885
0.169900000000000	-2.75046268384052
0.170000000000000	-2.74720822851907
0.170100000000000	-2.74395905416566
0.170200000000000	-2.74071514613014
0.170300000000000	-2.73747648983055
0.170400000000000	-2.73424307075264
0.170500000000000	-2.73101487444940
0.170600000000000	-2.72779188654053
0.170700000000000	-2.72457409271202
0.170800000000000	-2.72136147871564
0.170900000000000	-2.71815403036853
0.171000000000000	-2.71495173355267
0.171100000000000	-2.71175457421446
0.171200000000000	-2.70856253836427
0.171300000000000	-2.70537561207600
0.171400000000000	-2.70219378148661
0.171500000000000	-2.69901703279569
0.171600000000000	-2.69584535226506
0.171700000000000	-2.69267872621826
0.171800000000000	-2.68951714104023
0.171900000000000	-2.68636058317679
0.172000000000000	-2.68320903913428
0.172100000000000	-2.68006249547912
0.172200000000000	-2.67692093883742
0.172300000000000	-2.67378435589454
0.172400000000000	-2.67065273339473
0.172500000000000	-2.66752605814070
0.172600000000000	-2.66440431699322
0.172700000000000	-2.66128749687076
0.172800000000000	-2.65817558474906
0.172900000000000	-2.65506856766080
0.173000000000000	-2.65196643269516
0.173100000000000	-2.64886916699747
0.173200000000000	-2.64577675776886
0.173300000000000	-2.64268919226584
0.173400000000000	-2.63960645779996
0.173500000000000	-2.63652854173745
0.173600000000000	-2.63345543149885
0.173700000000000	-2.63038711455866
0.173800000000000	-2.62732357844498
0.173900000000000	-2.62426481073915
0.174000000000000	-2.62121079907542
0.174100000000000	-2.61816153114060
0.174200000000000	-2.61511699467372
0.174300000000000	-2.61207717746566
0.174400000000000	-2.60904206735888
0.174500000000000	-2.60601165224703
0.174600000000000	-2.60298592007464
0.174700000000000	-2.59996485883680
0.174800000000000	-2.59694845657882
0.174900000000000	-2.59393670139593
0.175000000000000	-2.59092958143294
0.175100000000000	-2.58792708488394
0.175200000000000	-2.58492919999199
0.175300000000000	-2.58193591504879
0.175400000000000	-2.57894721839440
0.175500000000000	-2.57596309841690
0.175600000000000	-2.57298354355214
0.175700000000000	-2.57000854228339
0.175800000000000	-2.56703808314107
0.175900000000000	-2.56407215470244
0.176000000000000	-2.56111074559134
0.176100000000000	-2.55815384447786
0.176200000000000	-2.55520144007809
0.176300000000000	-2.55225352115379
0.176400000000000	-2.54931007651218
0.176500000000000	-2.54637109500559
0.176600000000000	-2.54343656553120
0.176700000000000	-2.54050647703081
0.176800000000000	-2.53758081849052
0.176900000000000	-2.53465957894046
0.177000000000000	-2.53174274745456
0.177100000000000	-2.52883031315025
0.177200000000000	-2.52592226518820
0.177300000000000	-2.52301859277209
0.177400000000000	-2.52011928514831
0.177500000000000	-2.51722433160573
0.177600000000000	-2.51433372147543
0.177700000000000	-2.51144744413046
0.177800000000000	-2.50856548898559
0.177900000000000	-2.50568784549705
0.178000000000000	-2.50281450316228
0.178100000000000	-2.49994545151973
0.178200000000000	-2.49708068014854
0.178300000000000	-2.49422017866837
0.178400000000000	-2.49136393673913
0.178500000000000	-2.48851194406074
0.178600000000000	-2.48566419037293
0.178700000000000	-2.48282066545495
0.178800000000000	-2.47998135912540
0.178900000000000	-2.47714626124194
0.179000000000000	-2.47431536170111
0.179100000000000	-2.47148865043812
0.179200000000000	-2.46866611742655
0.179300000000000	-2.46584775267820
0.179400000000000	-2.46303354624284
0.179500000000000	-2.46022348820800
0.179600000000000	-2.45741756869876
0.179700000000000	-2.45461577787751
0.179800000000000	-2.45181810594376
0.179900000000000	-2.44902454313392
0.180000000000000	-2.44623507972111
0.180100000000000	-2.44344970601491
0.180200000000000	-2.44066841236120
0.180300000000000	-2.43789118914192
0.180400000000000	-2.43511802677490
0.180500000000000	-2.43234891571360
0.180600000000000	-2.42958384644701
0.180700000000000	-2.42682280949933
0.180800000000000	-2.42406579542988
0.180900000000000	-2.42131279483284
0.181000000000000	-2.41856379833707
0.181100000000000	-2.41581879660594
0.181200000000000	-2.41307778033711
0.181300000000000	-2.41034074026235
0.181400000000000	-2.40760766714737
0.181500000000000	-2.40487855179162
0.181600000000000	-2.40215338502808
0.181700000000000	-2.39943215772311
0.181800000000000	-2.39671486077628
0.181900000000000	-2.39400148512013
0.182000000000000	-2.39129202172006
0.182100000000000	-2.38858646157409
0.182200000000000	-2.38588479571274
0.182300000000000	-2.38318701519880
0.182400000000000	-2.38049311112722
0.182500000000000	-2.37780307462485
0.182600000000000	-2.37511689685035
0.182700000000000	-2.37243456899398
0.182800000000000	-2.36975608227745
0.182900000000000	-2.36708142795372
0.183000000000000	-2.36441059730687
0.183100000000000	-2.36174358165191
0.183200000000000	-2.35908037233463
0.183300000000000	-2.35642096073142
0.183400000000000	-2.35376533824913
0.183500000000000	-2.35111349632491
0.183600000000000	-2.34846542642602
0.183700000000000	-2.34582112004970
0.183800000000000	-2.34318056872301
0.183900000000000	-2.34054376400266
0.184000000000000	-2.33791069747487
0.184100000000000	-2.33528136075519
0.184200000000000	-2.33265574548842
0.184300000000000	-2.33003384334834
0.184400000000000	-2.32741564603767
0.184500000000000	-2.32480114528786
0.184600000000000	-2.32219033285897
0.184700000000000	-2.31958320053949
0.184800000000000	-2.31697974014624
0.184900000000000	-2.31437994352418
0.185000000000000	-2.31178380254631
0.185100000000000	-2.30919130911346
0.185200000000000	-2.30660245515423
0.185300000000000	-2.30401723262480
0.185400000000000	-2.30143563350880
0.185500000000000	-2.29885764981715
0.185600000000000	-2.29628327358797
0.185700000000000	-2.29371249688641
0.185800000000000	-2.29114531180450
0.185900000000000	-2.28858171046105
0.186000000000000	-2.28602168500151
0.186100000000000	-2.28346522759780
0.186200000000000	-2.28091233044822
0.186300000000000	-2.27836298577730
0.186400000000000	-2.27581718583567
0.186500000000000	-2.27327492289994
0.186600000000000	-2.27073618927256
0.186700000000000	-2.26820097728168
0.186800000000000	-2.26566927928106
0.186900000000000	-2.26314108764991
0.187000000000000	-2.26061639479278
0.187100000000000	-2.25809519313943
0.187200000000000	-2.25557747514471
0.187300000000000	-2.25306323328845
0.187400000000000	-2.25055246007529
0.187500000000000	-2.24804514803464
0.187600000000000	-2.24554128972046
0.187700000000000	-2.24304087771124
0.187800000000000	-2.24054390460981
0.187900000000000	-2.23805036304324
0.188000000000000	-2.23556024566276
0.188100000000000	-2.23307354514358
0.188200000000000	-2.23059025418482
0.188300000000000	-2.22811036550939
0.188400000000000	-2.22563387186387
0.188500000000000	-2.22316076601837
0.188600000000000	-2.22069104076648
0.188700000000000	-2.21822468892509
0.188800000000000	-2.21576170333433
0.188900000000000	-2.21330207685744
0.189000000000000	-2.21084580238064
0.189100000000000	-2.20839287281306
0.189200000000000	-2.20594328108660
0.189300000000000	-2.20349702015586
0.189400000000000	-2.20105408299799
0.189500000000000	-2.19861446261260
0.189600000000000	-2.19617815202167
0.189700000000000	-2.19374514426942
0.189800000000000	-2.19131543242224
0.189900000000000	-2.18888900956853
0.190000000000000	-2.18646586881868
0.190100000000000	-2.18404600330488
0.190200000000000	-2.18162940618108
0.190300000000000	-2.17921607062286
0.190400000000000	-2.17680598982736
0.190500000000000	-2.17439915701313
0.190600000000000	-2.17199556542008
0.190700000000000	-2.16959520830936
0.190800000000000	-2.16719807896325
0.190900000000000	-2.16480417068510
0.191000000000000	-2.16241347679920
0.191100000000000	-2.16002599065071
0.191200000000000	-2.15764170560552
0.191300000000000	-2.15526061505021
0.191400000000000	-2.15288271239194
0.191500000000000	-2.15050799105833
0.191600000000000	-2.14813644449740
0.191700000000000	-2.14576806617746
0.191800000000000	-2.14340284958702
0.191900000000000	-2.14104078823470
0.192000000000000	-2.13868187564915
0.192100000000000	-2.13632610537895
0.192200000000000	-2.13397347099252
0.192300000000000	-2.13162396607803
0.192400000000000	-2.12927758424333
0.192500000000000	-2.12693431911582
0.192600000000000	-2.12459416434242
0.192700000000000	-2.12225711358944
0.192800000000000	-2.11992316054250
0.192900000000000	-2.11759229890647
0.193000000000000	-2.11526452240536
0.193100000000000	-2.11293982478223
0.193200000000000	-2.11061819979915
0.193300000000000	-2.10829964123705
0.193400000000000	-2.10598414289570
0.193500000000000	-2.10367169859357
0.193600000000000	-2.10136230216782
0.193700000000000	-2.09905594747413
0.193800000000000	-2.09675262838670
0.193900000000000	-2.09445233879812
0.194000000000000	-2.09215507261931
0.194100000000000	-2.08986082377943
0.194200000000000	-2.08756958622581
0.194300000000000	-2.08528135392386
0.194400000000000	-2.08299612085702
0.194500000000000	-2.08071388102664
0.194600000000000	-2.07843462845194
0.194700000000000	-2.07615835716990
0.194800000000000	-2.07388506123522
0.194900000000000	-2.07161473472021
0.195000000000000	-2.06934737171476
0.195100000000000	-2.06708296632619
0.195200000000000	-2.06482151267925
0.195300000000000	-2.06256300491602
0.195400000000000	-2.06030743719583
0.195500000000000	-2.05805480369517
0.195600000000000	-2.05580509860766
0.195700000000000	-2.05355831614395
0.195800000000000	-2.05131445053164
0.195900000000000	-2.04907349601524
0.196000000000000	-2.04683544685607
0.196100000000000	-2.04460029733221
0.196200000000000	-2.04236804173839
0.196300000000000	-2.04013867438599
0.196400000000000	-2.03791218960290
0.196500000000000	-2.03568858173349
0.196600000000000	-2.03346784513854
0.196700000000000	-2.03124997419515
0.196800000000000	-2.02903496329670
0.196900000000000	-2.02682280685275
0.197000000000000	-2.02461349928900
0.197100000000000	-2.02240703504724
0.197200000000000	-2.02020340858521
0.197300000000000	-2.01800261437662
0.197400000000000	-2.01580464691103
0.197500000000000	-2.01360950069381
0.197600000000000	-2.01141717024605
0.197700000000000	-2.00922765010453
0.197800000000000	-2.00704093482163
0.197900000000000	-2.00485701896528
0.198000000000000	-2.00267589711888
0.198100000000000	-2.00049756388125
0.198200000000000	-1.99832201386657
0.198300000000000	-1.99614924170432
0.198400000000000	-1.99397924203918
0.198500000000000	-1.99181200953103
0.198600000000000	-1.98964753885485
0.198700000000000	-1.98748582470064
0.198800000000000	-1.98532686177344
0.198900000000000	-1.98317064479315
0.199000000000000	-1.98101716849459
0.199100000000000	-1.97886642762736
0.199200000000000	-1.97671841695579
0.199300000000000	-1.97457313125894
0.199400000000000	-1.97243056533047
0.199500000000000	-1.97029071397860
0.199600000000000	-1.96815357202609
0.199700000000000	-1.96601913431014
0.199800000000000	-1.96388739568234
0.199900000000000	-1.96175835100863
0.200000000000000	-1.95963199516924

==> n235khalf_a5.txt <==
0.0900000000000000	-13.6708341085201
0.0920000000000000	-13.4342811588599
0.0940000000000000	-13.2362573319543
0.0960000000000000	-12.8343037598705
0.0980000000000000	-12.1997700173453
0.100000000000000	-11.6300097698025
0.102000000000000	-11.1851520993828
0.104000000000000	-10.8531839549723
0.106000000000000	-10.8336661306304
0.108000000000000	-10.6414380145951
0.110000000000000	-10.9738246643468
0.110500000000000	-11.2504963530750
0.111000000000000	-11.8152769445449
0.111500000000000	-13.5251811855521
0.112000000000000	-11.4441179158645
0.112500000000000	-10.8016697763958
0.113000000000000	-10.3818715326264
0.113500000000000	-10.0583533059839
0.114000000000000	-9.78961720601361
0.116000000000000	-8.98288300568926
0.120000000000000	-7.89147298118421
0.124000000000000	-7.08648330091591
0.128000000000000	-6.45402747244846
0.132000000000000	-5.88095221392987
0.136000000000000	-5.43248394290564
0.140000000000000	-4.98577405426707
0.144000000000000	-4.62490057651782
0.148000000000000	-4.28473104943501
0.152000000000000	-3.98790444831111
0.156000000000000	-3.80423006091137
0.160000000000000	-3.47721060673747
0.164000000000000	-3.25655837666160
0.168000000000000	-3.17499951089545
0.172000000000000	-2.87516396820322
0.176000000000000	-2.70174666433699
0.180000000000000	-2.59194781179549
0.184000000000000	-2.50270851869244
0.188000000000000	-2.27722624855782
0.192000000000000	-2.14999385632931
0.196000000000000	-2.08181034957771
0.200000000000000	-2.14216783777963

==> n25_LargeDelta.txt <==
0.0400000000000000	-23.2892543662009
0.0401000000000000	-23.2253323369855
0.0402000000000000	-23.1617310219198
0.0403000000000000	-23.0984480268684
0.0404000000000000	-23.0354809814334
0.0405000000000000	-22.9728275386609
0.0406000000000000	-22.9104853747522
0.0407000000000000	-22.8484521887789
0.0408000000000000	-22.7867257024028
0.0409000000000000	-22.7253036595990
0.0410000000000000	-22.6641838263839
0.0411000000000000	-22.6033639905467
0.0412000000000000	-22.5428419613849
0.0413000000000000	-22.4826155694439
0.0414000000000000	-22.4226826662599
0.0415000000000000	-22.3630411241069
0.0416000000000000	-22.3036888357473
0.0417000000000000	-22.2446237141859
0.0418000000000000	-22.1858436924277
0.0419000000000000	-22.1273467232386
0.0420000000000000	-22.0691307789108
0.0421000000000000	-22.0111938510298
0.0422000000000000	-21.9535339502461
0.0423000000000000	-21.8961491060496
0.0424000000000000	-21.8390373665471
0.0425000000000000	-21.7821967982432
0.0426000000000000	-21.7256254858241
0.0427000000000000	-21.6693215319445
0.0428000000000000	-21.6132830570177
0.0429000000000000	-21.5575081990081
0.0430000000000000	-21.5019951132274
0.0431000000000000	-21.4467419721326
0.0432000000000000	-21.3917469651278
0.0433000000000000	-21.3370082983683
0.0434000000000000	-21.2825241945673
0.0435000000000000	-21.2282928928055
0.0436000000000000	-21.1743126483429
0.0437000000000000	-21.1205817324343
0.0438000000000000	-21.0670984321457
0.0439000000000000	-21.0138610501746
0.0440000000000000	-20.9608679046718
0.0441000000000000	-20.9081173290664
0.0442000000000000	-20.8556076718927
0.0443000000000000	-20.8033372966195
0.0444000000000000	-20.7513045814816
0.0445000000000000	-20.6995079193140
0.0446000000000000	-20.6479457173882
0.0447000000000000	-20.5966163972502
0.0448000000000000	-20.5455183945610
0.0449000000000000	-20.4946501589398
0.0450000000000000	-20.4440101538082
0.0451000000000000	-20.3935968562374
0.0452000000000000	-20.3434087567968
0.0453000000000000	-20.2934443594052
0.0454000000000000	-20.2437021811832
0.0455000000000000	-20.1941807523084
0.0456000000000000	-20.1448786158720
0.0457000000000000	-20.0957943277372
0.0458000000000000	-20.0469264563997
0.0459000000000000	-19.9982735828501
0.0460000000000000	-19.9498343004379
0.0461000000000000	-19.9016072147372
0.0462000000000000	-19.8535909434144
0.0463000000000000	-19.8057841160976
0.0464000000000000	-19.7581853742470
0.0465000000000000	-19.7107933710286
0.0466000000000000	-19.6636067711874
0.0467000000000000	-19.6166242509239
0.0468000000000000	-19.5698444977716
0.0469000000000000	-19.5232662104757
0.0470000000000000	-19.4768880988741
0.0471000000000000	-19.4307088837793
0.0472000000000000	-19.3847272968622
0.0473000000000000	-19.3389420805369
0.0474000000000000	-19.2933519878477
0.0475000000000000	-19.2479557823567
0.0476000000000000	-19.2027522380333
0.0477000000000000	-19.1577401391454
0.0478000000000000	-19.1129182801509
0.0479000000000000	-19.0682854655917
0.0480000000000000	-19.0238405099884
0.0481000000000000	-18.9795822377366
0.0482000000000000	-18.9355094830040
0.0483000000000000	-18.8916210896296
0.0484000000000000	-18.8479159110234
0.0485000000000000	-18.8043928100677
0.0486000000000000	-18.7610506590196
0.0487000000000000	-18.7178883394145
0.0488000000000000	-18.6749047419713
0.0489000000000000	-18.6320987664978
0.0490000000000000	-18.5894693217985
0.0491000000000000	-18.5470153255824
0.0492000000000000	-18.5047357043729
0.0493000000000000	-18.4626293934176
0.0494000000000000	-18.4206953366008
0.0495000000000000	-18.3789324863555
0.0496000000000000	-18.3373398035772
0.0497000000000000	-18.2959162575391
0.0498000000000000	-18.2546608258075
0.0499000000000000	-18.2135724941587
0.0500000000000000	-18.1726502564968
0.0501000000000000	-18.1318931147729
0.0502000000000000	-18.0913000789041
0.0503000000000000	-18.0508701666948
0.0504000000000000	-18.0106024037583
0.0505000000000000	-17.9704958234394
0.0506000000000000	-17.9305494667376
0.0507000000000000	-17.8907623822319
0.0508000000000000	-17.8511336260062
0.0509000000000000	-17.8116622615749
0.0510000000000000	-17.7723473598107
0.0511000000000000	-17.7331879988722
0.0512000000000000	-17.6941832641324
0.0513000000000000	-17.6553322481088
0.0514000000000000	-17.6166340503937
0.0515000000000000	-17.5780877775851
0.0516000000000000	-17.5396925432191
0.0517000000000000	-17.5014474677027
0.0518000000000000	-17.4633516782472
0.0519000000000000	-17.4254043088029
0.0520000000000000	-17.3876044999938
0.0521000000000000	-17.3499513990538
0.0522000000000000	-17.3124441597633
0.0523000000000000	-17.2750819423866
0.0524000000000000	-17.2378639136095
0.0525000000000000	-17.2007892464788
0.0526000000000000	-17.1638571203411
0.0527000000000000	-17.1270667207834
0.0528000000000000	-17.0904172395739
0.0529000000000000	-17.0539078746032
0.0530000000000000	-17.0175378298268
0.0531000000000000	-16.9813063152078
0.0532000000000000	-16.9452125466605
0.0533000000000000	-16.9092557459942
0.0534000000000000	-16.8734351408582
0.0535000000000000	-16.8377499646873
0.0536000000000000	-16.8021994566474
0.0537000000000000	-16.7667828615822
0.0538000000000000	-16.7314994299606
0.0539000000000000	-16.6963484178242
0.0540000000000000	-16.6613290867358
0.0541000000000000	-16.6264407037280
0.0542000000000000	-16.5916825412534
0.0543000000000000	-16.5570538771337
0.0544000000000000	-16.5225539945110
0.0545000000000000	-16.4881821817986
0.0546000000000000	-16.4539377326329
0.0547000000000000	-16.4198199458254
0.0548000000000000	-16.3858281253154
0.0549000000000000	-16.3519615801235
0.0550000000000000	-16.3182196243052
0.0551000000000000	-16.2846015769050
0.0552000000000000	-16.2511067619115
0.0553000000000000	-16.2177345082124
0.0554000000000000	-16.1844841495502
0.0555000000000000	-16.1513550244787
0.0556000000000000	-16.1183464763193
0.0557000000000000	-16.0854578531185
0.0558000000000000	-16.0526885076052
0.0559000000000000	-16.0200377971491
0.0560000000000000	-15.9875050837190
0.0561000000000000	-15.9550897338417
0.0562000000000000	-15.9227911185616
0.0563000000000000	-15.8906086134004
0.0564000000000000	-15.8585415983174
0.0565000000000000	-15.8265894576703
0.0566000000000000	-15.7947515801760
0.0567000000000000	-15.7630273588723
0.0568000000000000	-15.7314161910801
0.0569000000000000	-15.6999174783651
0.0570000000000000	-15.6685306265010
0.0571000000000000	-15.6372550454325
0.0572000000000000	-15.6060901492387
0.0573000000000000	-15.5750353560969
0.0574000000000000	-15.5440900882473
0.0575000000000000	-15.5132537719572
0.0576000000000000	-15.4825258374860
0.0577000000000000	-15.4519057190508
0.0578000000000000	-15.4213928547921
0.0579000000000000	-15.3909866867397
0.0580000000000000	-15.3606866607791
0.0581000000000000	-15.3304922266188
0.0582000000000000	-15.3004028377565
0.0583000000000000	-15.2704179514474
0.0584000000000000	-15.2405370286717
0.0585000000000000	-15.2107595341026
0.0586000000000000	-15.1810849360749
0.0587000000000000	-15.1515127065536
0.0588000000000000	-15.1220423211032
0.0589000000000000	-15.0926732588571
0.0590000000000000	-15.0634050024871
0.0591000000000000	-15.0342370381737
0.0592000000000000	-15.0051688555762
0.0593000000000000	-14.9761999478035
0.0594000000000000	-14.9473298113849
0.0595000000000000	-14.9185579462413
0.0596000000000000	-14.8898838556570
0.0597000000000000	-14.8613070462512
0.0598000000000000	-14.8328270279500
0.0599000000000000	-14.8044433139592
0.0600000000000000	-14.7761554207364
0.0601000000000000	-14.7479628679644
0.0602000000000000	-14.7198651785241
0.0603000000000000	-14.6918618784678
0.0604000000000000	-14.6639524969935
0.0605000000000000	-14.6361365664181
0.0606000000000000	-14.6084136221523
0.0607000000000000	-14.5807832026747
0.0608000000000000	-14.5532448495065
0.0609000000000000	-14.5257981071870
0.0610000000000000	-14.4984425232481
0.0611000000000000	-14.4711776481903
0.0612000000000000	-14.4440030354583
0.0613000000000000	-14.4169182414168
0.0614000000000000	-14.3899228253269
0.0615000000000000	-14.3630163493223
0.0616000000000000	-14.3361983783863
0.0617000000000000	-14.3094684803282
0.0618000000000000	-14.2828262257608
0.0619000000000000	-14.2562711880776
0.0620000000000000	-14.2298029434303
0.0621000000000000	-14.2034210707067
0.0622000000000000	-14.1771251515084
0.0623000000000000	-14.1509147701292
0.0624000000000000	-14.1247895135336
0.0625000000000000	-14.0987489713352
0.0626000000000000	-14.0727927357756
0.0627000000000000	-14.0469204017033
0.0628000000000000	-14.0211315665531
0.0629000000000000	-13.9954258303256
0.0630000000000000	-13.9698027955663
0.0631000000000000	-13.9442620673461
0.0632000000000000	-13.9188032532407
0.0633000000000000	-13.8934259633111
0.0634000000000000	-13.8681298100841
0.0635000000000000	-13.8429144085323
0.0636000000000000	-13.8177793760555
0.0637000000000000	-13.7927243324613
0.0638000000000000	-13.7677488999461
0.0639000000000000	-13.7428527030768
0.0640000000000000	-13.7180353687716
0.0641000000000000	-13.6932965262824
0.0642000000000000	-13.6686358071760
0.0643000000000000	-13.6440528453163
0.0644000000000000	-13.6195472768465
0.0645000000000000	-13.5951187401713
0.0646000000000000	-13.5707668759394
0.0647000000000000	-13.5464913270262
0.0648000000000000	-13.5222917385167
0.0649000000000000	-13.4981677576878
0.0650000000000000	-13.4741190339925
0.0651000000000000	-13.4501452190422
0.0652000000000000	-13.4262459665907
0.0653000000000000	-13.4024209325174
0.0654000000000000	-13.3786697748113
0.0655000000000000	-13.3549921535549
0.0656000000000000	-13.3313877309079
0.0657000000000000	-13.3078561710917
0.0658000000000000	-13.2843971403735
0.0659000000000000	-13.2610103070509
0.0660000000000000	-13.2376953414364
0.0661000000000000	-13.2144519158422
0.0662000000000000	-13.1912797045651
0.0663000000000000	-13.1681783838713
0.0664000000000000	-13.1451476319819
0.0665000000000000	-13.1221871290579
0.0666000000000000	-13.0992965571857
0.0667000000000000	-13.0764756003627
0.0668000000000000	-13.0537239444829
0.0669000000000000	-13.0310412773227
0.0670000000000000	-13.0084272885270
0.0671000000000000	-12.9858816695950
0.0672000000000000	-12.9634041138665
0.0673000000000000	-12.9409943165085
0.0674000000000000	-12.9186519745009
0.0675000000000000	-12.8963767866237
0.0676000000000000	-12.8741684534437
0.0677000000000000	-12.8520266773007
0.0678000000000000	-12.8299511622948
0.0679000000000000	-12.8079416142736
0.0680000000000000	-12.7859977408189
0.0681000000000000	-12.7641192512343
0.0682000000000000	-12.7423058565322
0.0683000000000000	-12.7205572694218
0.0684000000000000	-12.6988732042960
0.0685000000000000	-12.6772533772197
0.0686000000000000	-12.6556975059174
0.0687000000000000	-12.6342053097609
0.0688000000000000	-12.6127765097575
0.0689000000000000	-12.5914108285382
0.0690000000000000	-12.5701079903456
0.0691000000000000	-12.5488677210226
0.0692000000000000	-12.5276897480007
0.0693000000000000	-12.5065738002881
0.0694000000000000	-12.4855196084592
0.0695000000000000	-12.4645269046424
0.0696000000000000	-12.4435954225095
0.0697000000000000	-12.4227248972644
0.0698000000000000	-12.4019150656321
0.0699000000000000	-12.3811656658481
0.0700000000000000	-12.3604764376470
0.0701000000000000	-12.3398471222523
0.0702000000000000	-12.3192774623656
0.0703000000000000	-12.2987672021561
0.0704000000000000	-12.2783160872503
0.0705000000000000	-12.2579238647211
0.0706000000000000	-12.2375902830784
0.0707000000000000	-12.2173150922581
0.0708000000000000	-12.1970980436126
0.0709000000000000	-12.1769388899006
0.0710000000000000	-12.1568373852768
0.0711000000000000	-12.1367932852830
0.0712000000000000	-12.1168063468372
0.0713000000000000	-12.0968763282249
0.0714000000000000	-12.0770029890889
0.0715000000000000	-12.0571860904201
0.0716000000000000	-12.0374253945479
0.0717000000000000	-12.0177206651311
0.0718000000000000	-11.9980716671483
0.0719000000000000	-11.9784781668889
0.0720000000000000	-11.9589399319440
0.0721000000000000	-11.9394567311972
0.0722000000000000	-11.9200283348159
0.0723000000000000	-11.9006545142421
0.0724000000000000	-11.8813350421839
0.0725000000000000	-11.8620696926064
0.0726000000000000	-11.8428582407235
0.0727000000000000	-11.8237004629888
0.0728000000000000	-11.8045961370873
0.0729000000000000	-11.7855450419270
0.0730000000000000	-11.7665469576304
0.0731000000000000	-11.7476016655264
0.0732000000000000	-11.7287089481416
0.0733000000000000	-11.7098685891926
0.0734000000000000	-11.6910803735775
0.0735000000000000	-11.6723440873683
0.0736000000000000	-11.6536595178024
0.0737000000000000	-11.6350264532749
0.0738000000000000	-11.6164446833308
0.0739000000000000	-11.5979139986574
0.0740000000000000	-11.5794341910761
0.0741000000000000	-11.5610050535349
0.0742000000000000	-11.5426263801011
0.0743000000000000	-11.5242979659535
0.0744000000000000	-11.5060196073747
0.0745000000000000	-11.4877911017442
0.0746000000000000	-11.4696122475307
0.0747000000000000	-11.4514828442847
0.0748000000000000	-11.4334026926317
0.0749000000000000	-11.4153715942645
0.0750000000000000	-11.3973893519364
0.0751000000000000	-11.3794557694540
0.0752000000000000	-11.3615706516703
0.0753000000000000	-11.3437338044775
0.0754000000000000	-11.3259450348005
0.0755000000000000	-11.3082041505895
0.0756000000000000	-11.2905109608139
0.0757000000000000	-11.2728652754548
0.0758000000000000	-11.2552669054988
0.0759000000000000	-11.2377156629315
0.0760000000000000	-11.2202113607303
0.0761000000000000	-11.2027538128585
0.0762000000000000	-11.1853428342586
0.0763000000000000	-11.1679782408455
0.0764000000000000	-11.1506598495009
0.0765000000000000	-11.1333874780663
0.0766000000000000	-11.1161609453369
0.0767000000000000	-11.0989800710557
0.0768000000000000	-11.0818446759067
0.0769000000000000	-11.0647545815094
0.0770000000000000	-11.0477096104124
0.0771000000000000	-11.0307095860874
0.0772000000000000	-11.0137543329230
0.0773000000000000	-10.9968436762194
0.0774000000000000	-10.9799774421816
0.0775000000000000	-10.9631554579145
0.0776000000000000	-10.9463775514162
0.0777000000000000	-10.9296435515730
0.0778000000000000	-10.9129532881533
0.0779000000000000	-10.8963065918017
0.0780000000000000	-10.8797032940339
0.0781000000000000	-10.8631432272309
0.0782000000000000	-10.8466262246334
0.0783000000000000	-10.8301521203361
0.0784000000000000	-10.8137207492828
0.0785000000000000	-10.7973319472605
0.0786000000000000	-10.7809855508941
0.0787000000000000	-10.7646813976412
0.0788000000000000	-10.7484193257870
0.0789000000000000	-10.7321991744384
0.0790000000000000	-10.7160207835196
0.0791000000000000	-10.6998839937661
0.0792000000000000	-10.6837886467203
0.0793000000000000	-10.6677345847261
0.0794000000000000	-10.6517216509236
0.0795000000000000	-10.6357496892446
0.0796000000000000	-10.6198185444071
0.0797000000000000	-10.6039280619108
0.0798000000000000	-10.5880780880318
0.0799000000000000	-10.5722684698181
0.0800000000000000	-10.5564990550846
0.0801000000000000	-10.5407696924081
0.0802000000000000	-10.5250802311230
0.0803000000000000	-10.5094305213161
0.0804000000000000	-10.4938204138223
0.0805000000000000	-10.4782497602197
0.0806000000000000	-10.4627184128249
0.0807000000000000	-10.4472262246890
0.0808000000000000	-10.4317730495922
0.0809000000000000	-10.4163587420399
0.0810000000000000	-10.4009831572580
0.0811000000000000	-10.3856461511884
0.0812000000000000	-10.3703475804849
0.0813000000000000	-10.3550873025082
0.0814000000000000	-10.3398651753223
0.0815000000000000	-10.3246810576894
0.0816000000000000	-10.3095348090665
0.0817000000000000	-10.2944262896003
0.0818000000000000	-10.2793553601233
0.0819000000000000	-10.2643218821500
0.0820000000000000	-10.2493257178720
0.0821000000000000	-10.2343667301544
0.0822000000000000	-10.2194447825315
0.0823000000000000	-10.2045597392029
0.0824000000000000	-10.1897114650292
0.0825000000000000	-10.1748998255280
0.0826000000000000	-10.1601246868703
0.0827000000000000	-10.1453859158761
0.0828000000000000	-10.1306833800106
0.0829000000000000	-10.1160169473804
0.0830000000000000	-10.1013864867297
0.0831000000000000	-10.0867918674361
0.0832000000000000	-10.0722329595072
0.0833000000000000	-10.0577096335766
0.0834000000000000	-10.0432217609000
0.0835000000000000	-10.0287692133519
0.0836000000000000	-10.0143518634215
0.0837000000000000	-9.99996958420914
0.0838000000000000	-9.98562224942264
0.0839000000000000	-9.97130973337377
0.0840000000000000	-9.95703191097453
0.0841000000000000	-9.94278865773363
0.0842000000000000	-9.92857984975292
0.0843000000000000	-9.91440536372387
0.0844000000000000	-9.90026507692409
0.0845000000000000	-9.88615886721382
0.0846000000000000	-9.87208661303252
0.0847000000000000	-9.85804819339542
0.0848000000000000	-9.84404348789012
0.0849000000000000	-9.83007237667321
0.0850000000000000	-9.81613474046694
0.0851000000000000	-9.80223046055587
0.0852000000000000	-9.78835941878357
0.0853000000000000	-9.77452149754934
0.0854000000000000	-9.76071657980493
0.0855000000000000	-9.74694454905134
0.0856000000000000	-9.73320528933559
0.0857000000000000	-9.71949868524751
0.0858000000000000	-9.70582462191659
0.0859000000000000	-9.69218298500885
0.0860000000000000	-9.67857366072365
0.0861000000000000	-9.66499653579069
0.0862000000000000	-9.65145149746682
0.0863000000000000	-9.63793843353307
0.0864000000000000	-9.62445723229154
0.0865000000000000	-9.61100778256243
0.0866000000000000	-9.59758997368103
0.0867000000000000	-9.58420369549474
0.0868000000000000	-9.57084883836010
0.0869000000000000	-9.55752529313990
0.0870000000000000	-9.54423295120023
0.0871000000000000	-9.53097170440756
0.0872000000000000	-9.51774144512594
0.0873000000000000	-9.50454206621409
0.0874000000000000	-9.49137346102256
0.0875000000000000	-9.47823552339095
0.0876000000000000	-9.46512814764510
0.0877000000000000	-9.45205122859430
0.0878000000000000	-9.43900466152854
0.0879000000000000	-9.42598834221576
0.0880000000000000	-9.41300216689917
0.0881000000000000	-9.40004603229449
0.0882000000000000	-9.38711983558731
0.0883000000000000	-9.37422347443041
0.0884000000000000	-9.36135684694109
0.0885000000000000	-9.34851985169860
0.0886000000000000	-9.33571238774145
0.0887000000000000	-9.32293435456488
0.0888000000000000	-9.31018565211826
0.0889000000000000	-9.29746618080253
0.0890000000000000	-9.28477584146766
0.0891000000000000	-9.27211453541012
0.0892000000000000	-9.25948216437037
0.0893000000000000	-9.24687863053041
0.0894000000000000	-9.23430383651124
0.0895000000000000	-9.22175768537045
0.0896000000000000	-9.20924008059976
0.0897000000000000	-9.19675092612261
0.0898000000000000	-9.18429012629174
0.0899000000000000	-9.17185758588680
0.0900000000000000	-9.15945321011196
0.0901000000000000	-9.14707690459358
0.0902000000000000	-9.13472857537786
0.0903000000000000	-9.12240812892846
0.0904000000000000	-9.11011547212428
0.0905000000000000	-9.09785051225706
0.0906000000000000	-9.08561315702918
0.0907000000000000	-9.07340331455134
0.0908000000000000	-9.06122089334032
0.0909000000000000	-9.04906580231678
0.0910000000000000	-9.03693795080296
0.0911000000000000	-9.02483724852054
0.0912000000000000	-9.01276360558842
0.0913000000000000	-9.00071693252053
0.0914000000000000	-8.98869714022370
0.0915000000000000	-8.97670413999547
0.0916000000000000	-8.96473784352197
0.0917000000000000	-8.95279816287578
0.0918000000000000	-8.94088501051387
0.0919000000000000	-8.92899829927545
0.0920000000000000	-8.91713794237992
0.0921000000000000	-8.90530385342479
0.0922000000000000	-8.89349594638361
0.0923000000000000	-8.88171413560398
0.0924000000000000	-8.86995833580546
0.0925000000000000	-8.85822846207761
0.0926000000000000	-8.84652442987793
0.0927000000000000	-8.83484615502994
0.0928000000000000	-8.82319355372115
0.0929000000000000	-8.81156654250110
0.0930000000000000	-8.79996503827947
0.0931000000000000	-8.78838895832404
0.0932000000000000	-8.77683822025888
0.0933000000000000	-8.76531274206234
0.0934000000000000	-8.75381244206520
0.0935000000000000	-8.74233723894878
0.0936000000000000	-8.73088705174304
0.0937000000000000	-8.71946179982473
0.0938000000000000	-8.70806140291557
0.0939000000000000	-8.69668578108033
0.0940000000000000	-8.68533485472509
0.0941000000000000	-8.67400854459535
0.0942000000000000	-8.66270677177429
0.0943000000000000	-8.65142945768092
0.0944000000000000	-8.64017652406832
0.0945000000000000	-8.62894789302188
0.0946000000000000	-8.61774348695754
0.0947000000000000	-8.60656322862001
0.0948000000000000	-8.59540704108107
0.0949000000000000	-8.58427484773780
0.0950000000000000	-8.57316657231094
0.0951000000000000	-8.56208213884309
0.0952000000000000	-8.55102147169709
0.0953000000000000	-8.53998449555431
0.0954000000000000	-8.52897113541294
0.0955000000000000	-8.51798131658642
0.0956000000000000	-8.50701496470169
0.0957000000000000	-8.49607200569761
0.0958000000000000	-8.48515236582331
0.0959000000000000	-8.47425597163656
0.0960000000000000	-8.46338275000219
0.0961000000000000	-8.45253262809042
0.0962000000000000	-8.44170553337538
0.0963000000000000	-8.43090139363341
0.0964000000000000	-8.42012013694159
0.0965000000000000	-8.40936169167610
0.0966000000000000	-8.39862598651072
0.0967000000000000	-8.38791295041527
0.0968000000000000	-8.37722251265407
0.0969000000000000	-8.36655460278443
0.0970000000000000	-8.35590915065515
0.0971000000000000	-8.34528608640497
0.0972000000000000	-8.33468534046111
0.0973000000000000	-8.32410684353780
0.0974000000000000	-8.31355052663476
0.0975000000000000	-8.30301632103577
0.0976000000000000	-8.29250415830718
0.0977000000000000	-8.28201397029648
0.0978000000000000	-8.27154568913089
0.0979000000000000	-8.26109924721585
0.0980000000000000	-8.25067457723368
0.0981000000000000	-8.24027161214210
0.0982000000000000	-8.22989028517288
0.0983000000000000	-8.21953052983040
0.0984000000000000	-8.20919227989030
0.0985000000000000	-8.19887546939804
0.0986000000000000	-8.18858003266762
0.0987000000000000	-8.17830590428012
0.0988000000000000	-8.16805301908243
0.0989000000000000	-8.15782131218583
0.0990000000000000	-8.14761071896471
0.0991000000000000	-8.13742117505520
0.0992000000000000	-8.12725261635389
0.0993000000000000	-8.11710497901645
0.0994000000000000	-8.10697819945640
0.0995000000000000	-8.09687221434376
0.0996000000000000	-8.08678696060378
0.0997000000000000	-8.07672237541564
0.0998000000000000	-8.06667839621120
0.0999000000000000	-8.05665496067373
0.100000000000000	-8.04665200673661
0.100100000000000	-8.03666947258214
0.100200000000000	-8.02670729664025
0.100300000000000	-8.01676541758726
0.100400000000000	-8.00684377434472
0.100500000000000	-7.99694230607807
0.100600000000000	-7.98706095219554
0.100700000000000	-7.97719965234686
0.100800000000000	-7.96735834642211
0.100900000000000	-7.95753697455051
0.101000000000000	-7.94773547709921
0.101100000000000	-7.93795379467216
0.101200000000000	-7.92819186810888
0.101300000000000	-7.91844963848335
0.101400000000000	-7.90872704710282
0.101500000000000	-7.89902403550666
0.101600000000000	-7.88934054546523
0.101700000000000	-7.87967651897871
0.101800000000000	-7.87003189827602
0.101900000000000	-7.86040662581364
0.102000000000000	-7.85080064427452
0.102100000000000	-7.84121389656700
0.102200000000000	-7.83164632582363
0.102300000000000	-7.82209787540013
0.102400000000000	-7.81256848887429
0.102500000000000	-7.80305811004487
0.102600000000000	-7.79356668293051
0.102700000000000	-7.78409415176869
0.102800000000000	-7.77464046101466
0.102900000000000	-7.76520555534034
0.103000000000000	-7.75578937963331
0.103100000000000	-7.74639187899573
0.103200000000000	-7.73701299874333
0.103300000000000	-7.72765268440434
0.103400000000000	-7.71831088171850
0.103500000000000	-7.70898753663597
0.103600000000000	-7.69968259531641
0.103700000000000	-7.69039600412787
0.103800000000000	-7.68112770964585
0.103900000000000	-7.67187765865226
0.104000000000000	-7.66264579813446
0.104100000000000	-7.65343207528423
0.104200000000000	-7.64423643749684
0.104300000000000	-7.63505883237000
0.104400000000000	-7.62589920770298
0.104500000000000	-7.61675751149556
0.104600000000000	-7.60763369194711
0.104700000000000	-7.59852769745563
0.104800000000000	-7.58943947661680
0.104900000000000	-7.58036897822303
0.105000000000000	-7.57131615126254
0.105100000000000	-7.56228094491839
0.105200000000000	-7.55326330856758
0.105300000000000	-7.54426319178014
0.105400000000000	-7.53528054431816
0.105500000000000	-7.52631531613494
0.105600000000000	-7.51736745737403
0.105700000000000	-7.50843691836837
0.105800000000000	-7.49952364963936
0.105900000000000	-7.49062760189600
0.106000000000000	-7.48174872603397
0.106100000000000	-7.47288697313477
0.106200000000000	-7.46404229446483
0.106300000000000	-7.45521464147465
0.106400000000000	-7.44640396579794
0.106500000000000	-7.43761021925073
0.106600000000000	-7.42883335383054
0.106700000000000	-7.42007332171551
0.106800000000000	-7.41133007526356
0.106900000000000	-7.40260356701155
0.107000000000000	-7.39389374967444
0.107100000000000	-7.38520057614445
0.107200000000000	-7.37652399949024
0.107300000000000	-7.36786397295609
0.107400000000000	-7.35922044996105
0.107500000000000	-7.35059338409817
0.107600000000000	-7.34198272913367
0.107700000000000	-7.33338843900612
0.107800000000000	-7.32481046782565
0.107900000000000	-7.31624876987317
0.108000000000000	-7.30770329959954
0.108100000000000	-7.29917401162483
0.108200000000000	-7.29066086073749
0.108300000000000	-7.28216380189359
0.108400000000000	-7.27368279021607
0.108500000000000	-7.26521778099392
0.108600000000000	-7.25676872968144
0.108700000000000	-7.24833559189751
0.108800000000000	-7.23991832342475
0.108900000000000	-7.23151688020886
0.109000000000000	-7.22313121835780
0.109100000000000	-7.21476129414108
0.109200000000000	-7.20640706398900
0.109300000000000	-7.19806848449194
0.109400000000000	-7.18974551239958
0.109500000000000	-7.18143810462024
0.109600000000000	-7.17314621822007
0.109700000000000	-7.16486981042240
0.109800000000000	-7.15660883860699
0.109900000000000	-7.14836326030933
0.110000000000000	-7.14013303321991
0.110100000000000	-7.13191811518353
0.110200000000000	-7.12371846419859
0.110300000000000	-7.11553403841643
0.110400000000000	-7.10736479614055
0.110500000000000	-7.09921069582603
0.110600000000000	-7.09107169607874
0.110700000000000	-7.08294775565473
0.110800000000000	-7.07483883345951
0.110900000000000	-7.06674488854741
0.111000000000000	-7.05866588012087
0.111100000000000	-7.05060176752978
0.111200000000000	-7.04255251027086
0.111300000000000	-7.03451806798692
0.111400000000000	-7.02649840046628
0.111500000000000	-7.01849346764206
0.111600000000000	-7.01050322959157
0.111700000000000	-7.00252764653563
0.111800000000000	-6.99456667883795
0.111900000000000	-6.98662028700448
0.112000000000000	-6.97868843168277
0.112100000000000	-6.97077107366135
0.112200000000000	-6.96286817386909
0.112300000000000	-6.95497969337458
0.112400000000000	-6.94710559338549
0.112500000000000	-6.93924583524797
0.112600000000000	-6.93140038044603
0.112700000000000	-6.92356919060093
0.112800000000000	-6.91575222747055
0.112900000000000	-6.90794945294880
0.113000000000000	-6.90016082906503
0.113100000000000	-6.89238631798340
0.113200000000000	-6.88462588200230
0.113300000000000	-6.87687948355374
0.113400000000000	-6.86914708520281
0.113500000000000	-6.86142864964701
0.113600000000000	-6.85372413971575
0.113700000000000	-6.84603351836971
0.113800000000000	-6.83835674870028
0.113900000000000	-6.83069379392900
0.114000000000000	-6.82304461740695
0.114100000000000	-6.81540918261423
0.114200000000000	-6.80778745315936
0.114300000000000	-6.80017939277873
0.114400000000000	-6.79258496533602
0.114500000000000	-6.78500413482168
0.114600000000000	-6.77743686535233
0.114700000000000	-6.76988312117026
0.114800000000000	-6.76234286664283
0.114900000000000	-6.75481606626196
0.115000000000000	-6.74730268464359
0.115100000000000	-6.73980268652708
0.115200000000000	-6.73231603677477
0.115300000000000	-6.72484270037138
0.115400000000000	-6.71738264242346
0.115500000000000	-6.70993582815893
0.115600000000000	-6.70250222292650
0.115700000000000	-6.69508179219519
0.115800000000000	-6.68767450155374
0.115900000000000	-6.68028031671017
0.116000000000000	-6.67289920349122
0.116100000000000	-6.66553112784185
0.116200000000000	-6.65817605582472
0.116300000000000	-6.65083395361970
0.116400000000000	-6.64350478752336
0.116500000000000	-6.63618852394844
0.116600000000000	-6.62888512942339
0.116700000000000	-6.62159457059188
0.116800000000000	-6.61431681421225
0.116900000000000	-6.60705182715705
0.117000000000000	-6.59979957641259
0.117100000000000	-6.59256002907837
0.117200000000000	-6.58533315236666
0.117300000000000	-6.57811891360202
0.117400000000000	-6.57091728022077
0.117500000000000	-6.56372821977055
0.117600000000000	-6.55655169990984
0.117700000000000	-6.54938768840750
0.117800000000000	-6.54223615314227
0.117900000000000	-6.53509706210232
0.118000000000000	-6.52797038338481
0.118100000000000	-6.52085608519536
0.118200000000000	-6.51375413584766
0.118300000000000	-6.50666450376299
0.118400000000000	-6.49958715746975
0.118500000000000	-6.49252206560300
0.118600000000000	-6.48546919690406
0.118700000000000	-6.47842852021999
0.118800000000000	-6.47140000450321
0.118900000000000	-6.46438361881100
0.119000000000000	-6.45737933230511
0.119100000000000	-6.45038711425127
0.119200000000000	-6.44340693401881
0.119300000000000	-6.43643876108015
0.119400000000000	-6.42948256501045
0.119500000000000	-6.42253831548711
0.119600000000000	-6.41560598228938
0.119700000000000	-6.40868553529793
0.119800000000000	-6.40177694449441
0.119900000000000	-6.39488017996105
0.120000000000000	-6.38799521188020
0.120100000000000	-6.38112201053396
0.120200000000000	-6.37426054630375
0.120300000000000	-6.36741078966987
0.120400000000000	-6.36057271121112
0.120500000000000	-6.35374628160437
0.120600000000000	-6.34693147162417
0.120700000000000	-6.34012825214232
0.120800000000000	-6.33333659412749
0.120900000000000	-6.32655646864481
0.121000000000000	-6.31978784685547
0.121100000000000	-6.31303070001632
0.121200000000000	-6.30628499947947
0.121300000000000	-6.29955071669192
0.121400000000000	-6.29282782319514
0.121500000000000	-6.28611629062468
0.121600000000000	-6.27941609070981
0.121700000000000	-6.27272719527312
0.121800000000000	-6.26604957623012
0.121900000000000	-6.25938320558887
0.122000000000000	-6.25272805544962
0.122100000000000	-6.24608409800438
0.122200000000000	-6.23945130553662
0.122300000000000	-6.23282965042081
0.122400000000000	-6.22621910512211
0.122500000000000	-6.21961964219598
0.122600000000000	-6.21303123428779
0.122700000000000	-6.20645385413248
0.122800000000000	-6.19988747455420
0.122900000000000	-6.19333206846591
0.123000000000000	-6.18678760886904
0.123100000000000	-6.18025406885315
0.123200000000000	-6.17373142159552
0.123300000000000	-6.16721964036086
0.123400000000000	-6.16071869850088
0.123500000000000	-6.15422856945400
0.123600000000000	-6.14774922674498
0.123700000000000	-6.14128064398454
0.123800000000000	-6.13482279486904
0.123900000000000	-6.12837565318016
0.124000000000000	-6.12193919278448
0.124100000000000	-6.11551338763322
0.124200000000000	-6.10909821176182
0.124300000000000	-6.10269363928969
0.124400000000000	-6.09629964441978
0.124500000000000	-6.08991620143830
0.124600000000000	-6.08354328471437
0.124700000000000	-6.07718086869969
0.124800000000000	-6.07082892792820
0.124900000000000	-6.06448743701577
0.125000000000000	-6.05815637065982
0.125100000000000	-6.05183570363908
0.125200000000000	-6.04552541081318
0.125300000000000	-6.03922546712236
0.125400000000000	-6.03293584758717
0.125500000000000	-6.02665652730811
0.125600000000000	-6.02038748146534
0.125700000000000	-6.01412868531833
0.125800000000000	-6.00788011420560
0.125900000000000	-6.00164174354434
0.126000000000000	-5.99541354883013
0.126100000000000	-5.98919550563664
0.126200000000000	-5.98298758961529
0.126300000000000	-5.97678977649497
0.126400000000000	-5.97060204208172
0.126500000000000	-5.96442436225839
0.126600000000000	-5.95825671298442
0.126700000000000	-5.95209907029545
0.126800000000000	-5.94595141030307
0.126900000000000	-5.93981370919450
0.127000000000000	-5.93368594323230
0.127100000000000	-5.92756808875406
0.127200000000000	-5.92146012217213
0.127300000000000	-5.91536201997329
0.127400000000000	-5.90927375871849
0.127500000000000	-5.90319531504254
0.127600000000000	-5.89712666565382
0.127700000000000	-5.89106778733401
0.127800000000000	-5.88501865693776
0.127900000000000	-5.87897925139247
0.128000000000000	-5.87294954769793
0.128100000000000	-5.86692952292610
0.128200000000000	-5.86091915422079
0.128300000000000	-5.85491841879739
0.128400000000000	-5.84892729394259
0.128500000000000	-5.84294575701412
0.128600000000000	-5.83697378544042
0.128700000000000	-5.83101135672044
0.128800000000000	-5.82505844842331
0.128900000000000	-5.81911503818807
0.129000000000000	-5.81318110372344
0.129100000000000	-5.80725662280749
0.129200000000000	-5.80134157328742
0.129300000000000	-5.79543593307927
0.129400000000000	-5.78953968016765
0.129500000000000	-5.78365279260551
0.129600000000000	-5.77777524851380
0.129700000000000	-5.77190702608130
0.129800000000000	-5.76604810356428
0.129900000000000	-5.76019845928628
0.130000000000000	-5.75435807163786
0.130100000000000	-5.74852691907630
0.130200000000000	-5.74270498012538
0.130300000000000	-5.73689223337511
0.130400000000000	-5.73108865748147
0.130500000000000	-5.72529423116617
0.130600000000000	-5.71950893321639
0.130700000000000	-5.71373274248453
0.130800000000000	-5.70796563788796
0.130900000000000	-5.70220759840877
0.131000000000000	-5.69645860309351
0.131100000000000	-5.69071863105299
0.131200000000000	-5.68498766146196
0.131300000000000	-5.67926567355893
0.131400000000000	-5.67355264664591
0.131500000000000	-5.66784856008814
0.131600000000000	-5.66215339331390
0.131700000000000	-5.65646712581420
0.131800000000000	-5.65078973714263
0.131900000000000	-5.64512120691503
0.132000000000000	-5.63946151480932
0.132100000000000	-5.63381064056524
0.132200000000000	-5.62816856398411
0.132300000000000	-5.62253526492863
0.132400000000000	-5.61691072332258
0.132500000000000	-5.61129491915067
0.132600000000000	-5.60568783245823
0.132700000000000	-5.60008944335107
0.132800000000000	-5.59449973199516
0.132900000000000	-5.58891867861646
0.133000000000000	-5.58334626350070
0.133100000000000	-5.57778246699309
0.133200000000000	-5.57222726949819
0.133300000000000	-5.56668065147960
0.133400000000000	-5.56114259345980
0.133500000000000	-5.55561307601989
0.133600000000000	-5.55009207979939
0.133700000000000	-5.54457958549601
0.133800000000000	-5.53907557386544
0.133900000000000	-5.53358002572113
0.134000000000000	-5.52809292193408
0.134100000000000	-5.52261424343261
0.134200000000000	-5.51714397120216
0.134300000000000	-5.51168208628507
0.134400000000000	-5.50622856978036
0.134500000000000	-5.50078340284355
0.134600000000000	-5.49534656668640
0.134700000000000	-5.48991804257674
0.134800000000000	-5.48449781183827
0.134900000000000	-5.47908585585029
0.135000000000000	-5.47368215604756
0.135100000000000	-5.46828669392008
0.135200000000000	-5.46289945101285
0.135300000000000	-5.45752040892570
0.135400000000000	-5.45214954931308
0.135500000000000	-5.44678685388386
0.135600000000000	-5.44143230440112
0.135700000000000	-5.43608588268195
0.135800000000000	-5.43074757059724
0.135900000000000	-5.42541735007154
0.136000000000000	-5.42009520308277
0.136100000000000	-5.41478111166210
0.136200000000000	-5.40947505789372
0.136300000000000	-5.40417702391465
0.136400000000000	-5.39888699191454
0.136500000000000	-5.39360494413548
0.136600000000000	-5.38833086287183
0.136700000000000	-5.38306473046999
0.136800000000000	-5.37780652932823
0.136900000000000	-5.37255624189651
0.137000000000000	-5.36731385067626
0.137100000000000	-5.36207933822023
0.137200000000000	-5.35685268713227
0.137300000000000	-5.35163388006715
0.137400000000000	-5.34642289973041
0.137500000000000	-5.34121972887811
0.137600000000000	-5.33602435031670
0.137700000000000	-5.33083674690281
0.137800000000000	-5.32565690154308
0.137900000000000	-5.32048479719398
0.138000000000000	-5.31532041686161
0.138100000000000	-5.31016374360154
0.138200000000000	-5.30501476051860
0.138300000000000	-5.29987345076676
0.138400000000000	-5.29473979754890
0.138500000000000	-5.28961378411663
0.138600000000000	-5.28449539377016
0.138700000000000	-5.27938460985808
0.138800000000000	-5.27428141577721
0.138900000000000	-5.26918579497241
0.139000000000000	-5.26409773093643
0.139100000000000	-5.25901720720970
0.139200000000000	-5.25394420738020
0.139300000000000	-5.24887871508325
0.139400000000000	-5.24382071400137
0.139500000000000	-5.23877018786410
0.139600000000000	-5.23372712044783
0.139700000000000	-5.22869149557562
0.139800000000000	-5.22366329711706
0.139900000000000	-5.21864250898808
0.140000000000000	-5.21362911515079
0.140100000000000	-5.20862309961331
0.140200000000000	-5.20362444642964
0.140300000000000	-5.19863313969943
0.140400000000000	-5.19364916356787
0.140500000000000	-5.18867250222553
0.140600000000000	-5.18370313990816
0.140700000000000	-5.17874106089655
0.140800000000000	-5.17378624951637
0.140900000000000	-5.16883869013802
0.141000000000000	-5.16389836717644
0.141100000000000	-5.15896526509099
0.141200000000000	-5.15403936838527
0.141300000000000	-5.14912066160697
0.141400000000000	-5.14420912934769
0.141500000000000	-5.13930475624282
0.141600000000000	-5.13440752697138
0.141700000000000	-5.12951742625585
0.141800000000000	-5.12463443886199
0.141900000000000	-5.11975854959877
0.142000000000000	-5.11488974331814
0.142100000000000	-5.11002800491489
0.142200000000000	-5.10517331932655
0.142300000000000	-5.10032567153316
0.142400000000000	-5.09548504655720
0.142500000000000	-5.09065142946339
0.142600000000000	-5.08582480535855
0.142700000000000	-5.08100515939146
0.142800000000000	-5.07619247675270
0.142900000000000	-5.07138674267454
0.143000000000000	-5.06658794243075
0.143100000000000	-5.06179606133647
0.143200000000000	-5.05701108474807
0.143300000000000	-5.05223299806299
0.143400000000000	-5.04746178671964
0.143500000000000	-5.04269743619719
0.143600000000000	-5.03793993201548
0.143700000000000	-5.03318925973487
0.143800000000000	-5.02844540495607
0.143900000000000	-5.02370835332003
0.144000000000000	-5.01897809050779
0.144100000000000	-5.01425460224034
0.144200000000000	-5.00953787427848
0.144300000000000	-5.00482789242267
0.144400000000000	-5.00012464251292
0.144500000000000	-4.99542811042864
0.144600000000000	-4.99073828208848
0.144700000000000	-4.98605514345024
0.144800000000000	-4.98137868051069
0.144900000000000	-4.97670887930546
0.145000000000000	-4.97204572590890
0.145100000000000	-4.96738920643395
0.145200000000000	-4.96273930703199
0.145300000000000	-4.95809601389274
0.145400000000000	-4.95345931324409
0.145500000000000	-4.94882919135200
0.145600000000000	-4.94420563452033
0.145700000000000	-4.93958862909077
0.145800000000000	-4.93497816144265
0.145900000000000	-4.93037421799284
0.146000000000000	-4.92577678519561
0.146100000000000	-4.92118584954253
0.146200000000000	-4.91660139756229
0.146300000000000	-4.91202341582063
0.146400000000000	-4.90745189092016
0.146500000000000	-4.90288680950028
0.146600000000000	-4.89832815823702
0.146700000000000	-4.89377592384294
0.146800000000000	-4.88923009306698
0.146900000000000	-4.88469065269436
0.147000000000000	-4.88015758954643
0.147100000000000	-4.87563089048059
0.147200000000000	-4.87111054239011
0.147300000000000	-4.86659653220405
0.147400000000000	-4.86208884688713
0.147500000000000	-4.85758747343960
0.147600000000000	-4.85309239889712
0.147700000000000	-4.84860361033065
0.147800000000000	-4.84412109484631
0.147900000000000	-4.83964483958530
0.148000000000000	-4.83517483172371
0.148100000000000	-4.83071105847251
0.148200000000000	-4.82625350707731
0.148300000000000	-4.82180216481833
0.148400000000000	-4.81735701901027
0.148500000000000	-4.81291805700213
0.148600000000000	-4.80848526617721
0.148700000000000	-4.80405863395285
0.148800000000000	-4.79963814778046
0.148900000000000	-4.79522379514531
0.149000000000000	-4.79081556356642
0.149100000000000	-4.78641344059652
0.149200000000000	-4.78201741382184
0.149300000000000	-4.77762747086208
0.149400000000000	-4.77324359937023
0.149500000000000	-4.76886578703252
0.149600000000000	-4.76449402156825
0.149700000000000	-4.76012829072974
0.149800000000000	-4.75576858230216
0.149900000000000	-4.75141488410345
0.150000000000000	-4.74706718398422
0.150100000000000	-4.74272546982763
0.150200000000000	-4.73838972954926
0.150300000000000	-4.73405995109705
0.150400000000000	-4.72973612245114
0.150500000000000	-4.72541823162380
0.150600000000000	-4.72110626665929
0.150700000000000	-4.71680021563381
0.150800000000000	-4.71250006665531
0.150900000000000	-4.70820580786348
0.151000000000000	-4.70391742742955
0.151100000000000	-4.69963491355626
0.151200000000000	-4.69535825447773
0.151300000000000	-4.69108743845932
0.151400000000000	-4.68682245379759
0.151500000000000	-4.68256328882017
0.151600000000000	-4.67830993188562
0.151700000000000	-4.67406237138338
0.151800000000000	-4.66982059573366
0.151900000000000	-4.66558459338731
0.152000000000000	-4.66135435282573
0.152100000000000	-4.65712986256080
0.152200000000000	-4.65291111113474
0.152300000000000	-4.64869808712002
0.152400000000000	-4.64449077911927
0.152500000000000	-4.64028917576518
0.152600000000000	-4.63609326572039
0.152700000000000	-4.63190303767741
0.152800000000000	-4.62771848035849
0.152900000000000	-4.62353958251557
0.153000000000000	-4.61936633293014
0.153100000000000	-4.61519872041315
0.153200000000000	-4.61103673380494
0.153300000000000	-4.60688036197513
0.153400000000000	-4.60272959382250
0.153500000000000	-4.59858441827493
0.153600000000000	-4.59444482428928
0.153700000000000	-4.59031080085132
0.153800000000000	-4.58618233697561
0.153900000000000	-4.58205942170542
0.154000000000000	-4.57794204411264
0.154100000000000	-4.57383019329766
0.154200000000000	-4.56972385838934
0.154300000000000	-4.56562302854483
0.154400000000000	-4.56152769294956
0.154500000000000	-4.55743784081708
0.154600000000000	-4.55335346138902
0.154700000000000	-4.54927454393498
0.154800000000000	-4.54520107775243
0.154900000000000	-4.54113305216664
0.155000000000000	-4.53707045653057
0.155100000000000	-4.53301328022478
0.155200000000000	-4.52896151265739
0.155300000000000	-4.52491514326389
0.155400000000000	-4.52087416150716
0.155500000000000	-4.51683855687732
0.155600000000000	-4.51280831889165
0.155700000000000	-4.50878343709453
0.155800000000000	-4.50476390105729
0.155900000000000	-4.50074970037822
0.156000000000000	-4.49674082468238
0.156100000000000	-4.49273726362159
0.156200000000000	-4.48873900687430
0.156300000000000	-4.48474604414554
0.156400000000000	-4.48075836516680
0.156500000000000	-4.47677595969596
0.156600000000000	-4.47279881751722
0.156700000000000	-4.46882692844098
0.156800000000000	-4.46486028230381
0.156900000000000	-4.46089886896830
0.157000000000000	-4.45694267832304
0.157100000000000	-4.45299170028249
0.157200000000000	-4.44904592478691
0.157300000000000	-4.44510534180232
0.157400000000000	-4.44116994132033
0.157500000000000	-4.43723971335815
0.157600000000000	-4.43331464795845
0.157700000000000	-4.42939473518931
0.157800000000000	-4.42547996514411
0.157900000000000	-4.42157032794147
0.158000000000000	-4.41766581372518
0.158100000000000	-4.41376641266410
0.158200000000000	-4.40987211495207
0.158300000000000	-4.40598291080786
0.158400000000000	-4.40209879047510
0.158500000000000	-4.39821974422214
0.158600000000000	-4.39434576234204
0.158700000000000	-4.39047683515245
0.158800000000000	-4.38661295299555
0.158900000000000	-4.38275410623797
0.159000000000000	-4.37890028527072
0.159100000000000	-4.37505148050908
0.159200000000000	-4.37120768239257
0.159300000000000	-4.36736888138485
0.159400000000000	-4.36353506797363
0.159500000000000	-4.35970623267062
0.159600000000000	-4.35588236601145
0.159700000000000	-4.35206345855558
0.159800000000000	-4.34824950088625
0.159900000000000	-4.34444048361036
0.160000000000000	-4.34063639735846

==> n25_LargeDelta_num.txt <==
0.0400000000000000	-22.9017572636577
0.0401000000000000	-22.8388180606525
0.0402000000000000	-22.7761946821144
0.0403000000000000	-22.7138847703076
0.0404000000000000	-22.6518859908734
0.0405000000000000	-22.5901960325412
0.0406000000000000	-22.5288126068439
0.0407000000000000	-22.4677334478379
0.0408000000000000	-22.4069563118262
0.0409000000000000	-22.3464789770868
0.0410000000000000	-22.2862992436041
0.0411000000000000	-22.2264149328046
0.0412000000000000	-22.1668238872970
0.0413000000000000	-22.1075239706147
0.0414000000000000	-22.0485130669635
0.0415000000000000	-21.9897890809721
0.0416000000000000	-21.9313499374464
0.0417000000000000	-21.8731935811274
0.0418000000000000	-21.8153179764524
0.0419000000000000	-21.7577211073200
0.0420000000000000	-21.7004009768581
0.0421000000000000	-21.6433556071951
0.0422000000000000	-21.5865830392351
0.0423000000000000	-21.5300813324353
0.0424000000000000	-21.4738485645869
0.0425000000000000	-21.4178828316000
0.0426000000000000	-21.3621822472898
0.0427000000000000	-21.3067449431673
0.0428000000000000	-21.2515690682324
0.0429000000000000	-21.1966527887695
0.0430000000000000	-21.1419942881469
0.0431000000000000	-21.0875917666179
0.0432000000000000	-21.0334434411253
0.0433000000000000	-20.9795475451089
0.0434000000000000	-20.9259023283149
0.0435000000000000	-20.8725060566082
0.0436000000000000	-20.8193570117878
0.0437000000000000	-20.7664534914039
0.0438000000000000	-20.7137938085783
0.0439000000000000	-20.6613762918266
0.0440000000000000	-20.6091992848831
0.0441000000000000	-20.5572611465284
0.0442000000000000	-20.5055602504187
0.0443000000000000	-20.4540949849180
0.0444000000000000	-20.4028637529320
0.0445000000000000	-20.3518649717450
0.0446000000000000	-20.3010970728580
0.0447000000000000	-20.2505585018302
0.0448000000000000	-20.2002477181214
0.0449000000000000	-20.1501631949371
0.0450000000000000	-20.1003034190761
0.0451000000000000	-20.0506668907791
0.0452000000000000	-20.0012521235801
0.0453000000000000	-19.9520576441597
0.0454000000000000	-19.9030819921999
0.0455000000000000	-19.8543237202410
0.0456000000000000	-19.8057813935411
0.0457000000000000	-19.7574535899360
0.0458000000000000	-19.7093388997023
0.0459000000000000	-19.6614359254217
0.0460000000000000	-19.6137432818469
0.0461000000000000	-19.5662595957695
0.0462000000000000	-19.5189835058898
0.0463000000000000	-19.4719136626880
0.0464000000000000	-19.4250487282969
0.0465000000000000	-19.3783873763768
0.0466000000000000	-19.3319282919914
0.0467000000000000	-19.2856701714858
0.0468000000000000	-19.2396117223660
0.0469000000000000	-19.1937516631792
0.0470000000000000	-19.1480887233968
0.0471000000000000	-19.1026216432983
0.0472000000000000	-19.0573491738563
0.0473000000000000	-19.0122700766235
0.0474000000000000	-18.9673831236213
0.0475000000000000	-18.9226870972292
0.0476000000000000	-18.8781807900758
0.0477000000000000	-18.8338630049315
0.0478000000000000	-18.7897325546022
0.0479000000000000	-18.7457882618245
0.0480000000000000	-18.7020289591619
0.0481000000000000	-18.6584534889029
0.0482000000000000	-18.6150607029599
0.0483000000000000	-18.5718494627694
0.0484000000000000	-18.5288186391934
0.0485000000000000	-18.4859671124224
0.0486000000000000	-18.4432937718792
0.0487000000000000	-18.4007975161241
0.0488000000000000	-18.3584772527608
0.0489000000000000	-18.3163318983446
0.0490000000000000	-18.2743603782900
0.0491000000000000	-18.2325616267812
0.0492000000000000	-18.1909345866825
0.0493000000000000	-18.1494782094503
0.0494000000000000	-18.1081914550459
0.0495000000000000	-18.0670732918496
0.0496000000000000	-18.0261226965759
0.0497000000000000	-17.9853386541892
0.0498000000000000	-17.9447201578213
0.0499000000000000	-17.9042662086890
0.0500000000000000	-17.8639758160136
0.0501000000000000	-17.8238479969408
0.0502000000000000	-17.7838817764616
0.0503000000000000	-17.7440761873343
0.0504000000000000	-17.7044302700072
0.0505000000000000	-17.6649430725427
0.0506000000000000	-17.6256136505418
0.0507000000000000	-17.5864410670696
0.0508000000000000	-17.5474243925819
0.0509000000000000	-17.5085627048523
0.0510000000000000	-17.4698550889009
0.0511000000000000	-17.4313006369225
0.0512000000000000	-17.3928984482173
0.0513000000000000	-17.3546476291210
0.0514000000000000	-17.3165472929365
0.0515000000000000	-17.2785965598661
0.0516000000000000	-17.2407945569449
0.0517000000000000	-17.2031404179740
0.0518000000000000	-17.1656332834557
0.0519000000000000	-17.1282723005288
0.0520000000000000	-17.0910566229044
0.0521000000000000	-17.0539854108029
0.0522000000000000	-17.0170578308918
0.0523000000000000	-16.9802730562237
0.0524000000000000	-16.9436302661754
0.0525000000000000	-16.9071286463879
0.0526000000000000	-16.8707673887062
0.0527000000000000	-16.8345456911208
0.0528000000000000	-16.7984627577094
0.0529000000000000	-16.7625177985792
0.0530000000000000	-16.7267100298100
0.0531000000000000	-16.6910386733977
0.0532000000000000	-16.6555029571992
0.0533000000000000	-16.6201021148766
0.0534000000000000	-16.5848353858434
0.0535000000000000	-16.5497020152104
0.0536000000000000	-16.5147012537325
0.0537000000000000	-16.4798323577561
0.0538000000000000	-16.4450945891672
0.0539000000000000	-16.4104872153398
0.0540000000000000	-16.3760095090851
0.0541000000000000	-16.3416607486013
0.0542000000000000	-16.3074402174234
0.0543000000000000	-16.2733472043748
0.0544000000000000	-16.2393810035177
0.0545000000000000	-16.2055409141058
0.0546000000000000	-16.1718262405362
0.0547000000000000	-16.1382362923024
0.0548000000000000	-16.1047703839481
0.0549000000000000	-16.0714278350206
0.0550000000000000	-16.0382079700256
0.0551000000000000	-16.0051101183823
0.0552000000000000	-15.9721336143785
0.0553000000000000	-15.9392777971265
0.0554000000000000	-15.9065420105200
0.0555000000000000	-15.8739256031904
0.0556000000000000	-15.8414279284646
0.0557000000000000	-15.8090483443223
0.0558000000000000	-15.7767862133548
0.0559000000000000	-15.7446409027234
0.0560000000000000	-15.7126117841186
0.0561000000000000	-15.6806982337196
0.0562000000000000	-15.6488996321546
0.0563000000000000	-15.6172153644608
0.0564000000000000	-15.5856448200458
0.0565000000000000	-15.5541873926483
0.0566000000000000	-15.5228424803002
0.0567000000000000	-15.4916094852887
0.0568000000000000	-15.4604878141186
0.0569000000000000	-15.4294768774752
0.0570000000000000	-15.3985760901876
0.0571000000000000	-15.3677848711928
0.0572000000000000	-15.3371026434989
0.0573000000000000	-15.3065288341504
0.0574000000000000	-15.2760628741922
0.0575000000000000	-15.2457041986357
0.0576000000000000	-15.2154522464233
0.0577000000000000	-15.1853064603951
0.0578000000000000	-15.1552662872548
0.0579000000000000	-15.1253311775362
0.0580000000000000	-15.0955005855704
0.0581000000000000	-15.0657739694530
0.0582000000000000	-15.0361507910115
0.0583000000000000	-15.0066305157737
0.0584000000000000	-14.9772126129354
0.0585000000000000	-14.9478965553295
0.0586000000000000	-14.9186818193948
0.0587000000000000	-14.8895678851451
0.0588000000000000	-14.8605542361389
0.0589000000000000	-14.8316403594492
0.0590000000000000	-14.8028257456337
0.0591000000000000	-14.7741098887054
0.0592000000000000	-14.7454922861033
0.0593000000000000	-14.7169724386631
0.0594000000000000	-14.6885498505894
0.0595000000000000	-14.6602240294266
0.0596000000000000	-14.6319944860312
0.0597000000000000	-14.6038607345439
0.0598000000000000	-14.5758222923623
0.0599000000000000	-14.5478786801133
0.0600000000000000	-14.5200294216265
0.0601000000000000	-14.4922740439075
0.0602000000000000	-14.4646120771114
0.0603000000000000	-14.4370430545165
0.0604000000000000	-14.4095665124986
0.0605000000000000	-14.3821819905055
0.0606000000000000	-14.3548890310312
0.0607000000000000	-14.3276871795912
0.0608000000000000	-14.3005759846975
0.0609000000000000	-14.2735549978337
0.0610000000000000	-14.2466237734311
0.0611000000000000	-14.2197818688440
0.0612000000000000	-14.1930288443262
0.0613000000000000	-14.1663642630072
0.0614000000000000	-14.1397876908687
0.0615000000000000	-14.1132986967214
0.0616000000000000	-14.0868968521820
0.0617000000000000	-14.0605817316506
0.0618000000000000	-14.0343529122878
0.0619000000000000	-14.0082099739927
0.0620000000000000	-13.9821524993807
0.0621000000000000	-13.9561800737614
0.0622000000000000	-13.9302922851172
0.0623000000000000	-13.9044887240818
0.0624000000000000	-13.8787689839186
0.0625000000000000	-13.8531326605000
0.0626000000000000	-13.8275793522863
0.0627000000000000	-13.8021086603053
0.0628000000000000	-13.7767201881315
0.0629000000000000	-13.7514135418661
0.0630000000000000	-13.7261883301167
0.0631000000000000	-13.7010441639777
0.0632000000000000	-13.6759806570101
0.0633000000000000	-13.6509974252227
0.0634000000000000	-13.6260940870522
0.0635000000000000	-13.6012702633441
0.0636000000000000	-13.5765255773343
0.0637000000000000	-13.5518596546293
0.0638000000000000	-13.5272721231888
0.0639000000000000	-13.5027626133061
0.0640000000000000	-13.4783307575909
0.0641000000000000	-13.4539761909502
0.0642000000000000	-13.4296985505714
0.0643000000000000	-13.4054974759035
0.0644000000000000	-13.3813726086405
0.0645000000000000	-13.3573235927032
0.0646000000000000	-13.3333500742225
0.0647000000000000	-13.3094517015218
0.0648000000000000	-13.2856281251006
0.0649000000000000	-13.2618789976172
0.0650000000000000	-13.2382039738723
0.0651000000000000	-13.2146027107928
0.0652000000000000	-13.1910748674149
0.0653000000000000	-13.1676201048683
0.0654000000000000	-13.1442380863601
0.0655000000000000	-13.1209284771590
0.0656000000000000	-13.0976909445793
0.0657000000000000	-13.0745251579656
0.0658000000000000	-13.0514307886774
0.0659000000000000	-13.0284075100732
0.0660000000000000	-13.0054549974962
0.0661000000000000	-12.9825729282586
0.0662000000000000	-12.9597609816270
0.0663000000000000	-12.9370188388076
0.0664000000000000	-12.9143461829315
0.0665000000000000	-12.8917426990403
0.0666000000000000	-12.8692080740716
0.0667000000000000	-12.8467419968451
0.0668000000000000	-12.8243441580480
0.0669000000000000	-12.8020142502215
0.0670000000000000	-12.7797519677464
0.0671000000000000	-12.7575570068301
0.0672000000000000	-12.7354290654923
0.0673000000000000	-12.7133678435520
0.0674000000000000	-12.6913730426137
0.0675000000000000	-12.6694443660546
0.0676000000000000	-12.6475815190111
0.0677000000000000	-12.6257842083661
0.0678000000000000	-12.6040521427359
0.0679000000000000	-12.5823850324575
0.0680000000000000	-12.5607825895757
0.0681000000000000	-12.5392445278310
0.0682000000000000	-12.5177705626468
0.0683000000000000	-12.4963604111170
0.0684000000000000	-12.4750137919943
0.0685000000000000	-12.4537304256772
0.0686000000000000	-12.4325100341990
0.0687000000000000	-12.4113523412149
0.0688000000000000	-12.3902570719910
0.0689000000000000	-12.3692239533922
0.0690000000000000	-12.3482527138705
0.0691000000000000	-12.3273430834538
0.0692000000000000	-12.3064947937343
0.0693000000000000	-12.2857075778573
0.0694000000000000	-12.2649811705099
0.0695000000000000	-12.2443153079099
0.0696000000000000	-12.2237097277950
0.0697000000000000	-12.2031641694114
0.0698000000000000	-12.1826783735035
0.0699000000000000	-12.1622520823030
0.0700000000000000	-12.1418850395180
0.0701000000000000	-12.1215769903229
0.0702000000000000	-12.1013276813474
0.0703000000000000	-12.0811368606668
0.0704000000000000	-12.0610042777911
0.0705000000000000	-12.0409296836552
0.0706000000000000	-12.0209128306085
0.0707000000000000	-12.0009534724053
0.0708000000000000	-11.9810513641943
0.0709000000000000	-11.9612062625092
0.0710000000000000	-11.9414179252590
0.0711000000000000	-11.9216861117177
0.0712000000000000	-11.9020105825153
0.0713000000000000	-11.8823910996282
0.0714000000000000	-11.8628274263694
0.0715000000000000	-11.8433193273796
0.0716000000000000	-11.8238665686175
0.0717000000000000	-11.8044689173509
0.0718000000000000	-11.7851261421474
0.0719000000000000	-11.7658380128654
0.0720000000000000	-11.7466043006452
0.0721000000000000	-11.7274247778998
0.0722000000000000	-11.7082992183067
0.0723000000000000	-11.6892273967983
0.0724000000000000	-11.6702090895539
0.0725000000000000	-11.6512440739908
0.0726000000000000	-11.6323321287558
0.0727000000000000	-11.6134730337167
0.0728000000000000	-11.5946665699539
0.0729000000000000	-11.5759125197523
0.0730000000000000	-11.5572106665926
0.0731000000000000	-11.5385607951436
0.0732000000000000	-11.5199626912535
0.0733000000000000	-11.5014161419425
0.0734000000000000	-11.4829209353942
0.0735000000000000	-11.4644768609482
0.0736000000000000	-11.4460837090917
0.0737000000000000	-11.4277412714522
0.0738000000000000	-11.4094493407895
0.0739000000000000	-11.3912077109880
0.0740000000000000	-11.3730161770491
0.0741000000000000	-11.3548745350839
0.0742000000000000	-11.3367825823053
0.0743000000000000	-11.3187401170211
0.0744000000000000	-11.3007469386261
0.0745000000000000	-11.2828028475949
0.0746000000000000	-11.2649076454751
0.0747000000000000	-11.2470611348795
0.0748000000000000	-11.2292631194794
0.0749000000000000	-11.2115134039972
0.0750000000000000	-11.1938117941998
0.0751000000000000	-11.1761580968912
0.0752000000000000	-11.1585521199058
0.0753000000000000	-11.1409936721015
0.0754000000000000	-11.1234825633530
0.0755000000000000	-11.1060186045450
0.0756000000000000	-11.0886016075654
0.0757000000000000	-11.0712313852987
0.0758000000000000	-11.0539077516197
0.0759000000000000	-11.0366305213865
0.0760000000000000	-11.0193995104344
0.0761000000000000	-11.0022145355693
0.0762000000000000	-10.9850754145613
0.0763000000000000	-10.9679819661383
0.0764000000000000	-10.9509340099802
0.0765000000000000	-10.9339313667119
0.0766000000000000	-10.9169738578979
0.0767000000000000	-10.9000613060354
0.0768000000000000	-10.8831935345489
0.0769000000000000	-10.8663703677837
0.0770000000000000	-10.8495916310004
0.0771000000000000	-10.8328571503681
0.0772000000000000	-10.8161667529596
0.0773000000000000	-10.7995202667445
0.0774000000000000	-10.7829175205844
0.0775000000000000	-10.7663583442261
0.0776000000000000	-10.7498425682967
0.0777000000000000	-10.7333700242976
0.0778000000000000	-10.7169405445990
0.0779000000000000	-10.7005539624339
0.0780000000000000	-10.6842101118932
0.0781000000000000	-10.6679088279198
0.0782000000000000	-10.6516499463032
0.0783000000000000	-10.6354333036740
0.0784000000000000	-10.6192587374988
0.0785000000000000	-10.6031260860746
0.0786000000000000	-10.5870351885236
0.0787000000000000	-10.5709858847881
0.0788000000000000	-10.5549780156250
0.0789000000000000	-10.5390114226008
0.0790000000000000	-10.5230859480865
0.0791000000000000	-10.5072014352523
0.0792000000000000	-10.4913577280630
0.0793000000000000	-10.4755546712723
0.0794000000000000	-10.4597921104184
0.0795000000000000	-10.4440698918190
0.0796000000000000	-10.4283878625659
0.0797000000000000	-10.4127458705207
0.0798000000000000	-10.3971437643099
0.0799000000000000	-10.3815813933196
0.0800000000000000	-10.3660586076914
0.0801000000000000	-10.3505752583172
0.0802000000000000	-10.3351311968349
0.0803000000000000	-10.3197262756233
0.0804000000000000	-10.3043603477980
0.0805000000000000	-10.2890332672062
0.0806000000000000	-10.2737448884229
0.0807000000000000	-10.2584950667456
0.0808000000000000	-10.2432836581905
0.0809000000000000	-10.2281105194876
0.0810000000000000	-10.2129755080765
0.0811000000000000	-10.1978784821018
0.0812000000000000	-10.1828193004091
0.0813000000000000	-10.1677978225405
0.0814000000000000	-10.1528139087301
0.0815000000000000	-10.1378674199002
0.0816000000000000	-10.1229582176566
0.0817000000000000	-10.1080861642848
0.0818000000000000	-10.0932511227456
0.0819000000000000	-10.0784529566711
0.0820000000000000	-10.0636915303605
0.0821000000000000	-10.0489667087759
0.0822000000000000	-10.0342783575389
0.0823000000000000	-10.0196263429257
0.0824000000000000	-10.0050105318636
0.0825000000000000	-9.99043079192722
0.0826000000000000	-9.97588699133411
0.0827000000000000	-9.96137899894119
0.0828000000000000	-9.94690668424077
0.0829000000000000	-9.93246991735672
0.0830000000000000	-9.91806856904067
0.0831000000000000	-9.90370251066820
0.0832000000000000	-9.88937161423514
0.0833000000000000	-9.87507575235375
0.0834000000000000	-9.86081479824912
0.0835000000000000	-9.84658862575541
0.0836000000000000	-9.83239710931225
0.0837000000000000	-9.81824012396112
0.0838000000000000	-9.80411754534169
0.0839000000000000	-9.79002924968834
0.0840000000000000	-9.77597511382653
0.0841000000000000	-9.76195501516934
0.0842000000000000	-9.74796883171395
0.0843000000000000	-9.73401644203816
0.0844000000000000	-9.72009772529696
0.0845000000000000	-9.70621256121910
0.0846000000000000	-9.69236083010370
0.0847000000000000	-9.67854241281688
0.0848000000000000	-9.66475719078839
0.0849000000000000	-9.65100504600829
0.0850000000000000	-9.63728586102370
0.0851000000000000	-9.62359951893543
0.0852000000000000	-9.60994590339479
0.0853000000000000	-9.59632489860035
0.0854000000000000	-9.58273638929471
0.0855000000000000	-9.56918026076132
0.0856000000000000	-9.55565639882132
0.0857000000000000	-9.54216468983041
0.0858000000000000	-9.52870502067568
0.0859000000000000	-9.51527727877259
0.0860000000000000	-9.50188135206181
0.0861000000000000	-9.48851712900622
0.0862000000000000	-9.47518449858785
0.0863000000000000	-9.46188335030489
0.0864000000000000	-9.44861357416867
0.0865000000000000	-9.43537506070069
0.0866000000000000	-9.42216770092970
0.0867000000000000	-9.40899138638875
0.0868000000000000	-9.39584600911225
0.0869000000000000	-9.38273146163314
0.0870000000000000	-9.36964763697997
0.0871000000000000	-9.35659442867408
0.0872000000000000	-9.34357173072674
0.0873000000000000	-9.33057943763637
0.0874000000000000	-9.31761744438572
0.0875000000000000	-9.30468564643914
0.0876000000000000	-9.29178393973976
0.0877000000000000	-9.27891222070682
0.0878000000000000	-9.26607038623290
0.0879000000000000	-9.25325833368128
0.0880000000000000	-9.24047596088320
0.0881000000000000	-9.22772316613525
0.0882000000000000	-9.21499984819668
0.0883000000000000	-9.20230590628683
0.0884000000000000	-9.18964124008247
0.0885000000000000	-9.17700574971524
0.0886000000000000	-9.16439933576909
0.0887000000000000	-9.15182189927767
0.0888000000000000	-9.13927334172187
0.0889000000000000	-9.12675356502724
0.0890000000000000	-9.11426247156150
0.0891000000000000	-9.10179996413208
0.0892000000000000	-9.08936594598363
0.0893000000000000	-9.07696032079557
0.0894000000000000	-9.06458299267963
0.0895000000000000	-9.05223386617749
0.0896000000000000	-9.03991284625830
0.0897000000000000	-9.02761983831639
0.0898000000000000	-9.01535474816877
0.0899000000000000	-9.00311748205290
0.0900000000000000	-8.99090794662427
0.0901000000000000	-8.97872604895411
0.0902000000000000	-8.96657169652708
0.0903000000000000	-8.95444479723893
0.0904000000000000	-8.94234525939431
0.0905000000000000	-8.93027299170443
0.0906000000000000	-8.91822790328484
0.0907000000000000	-8.90620990365319
0.0908000000000000	-8.89421890272704
0.0909000000000000	-8.88225481082161
0.0910000000000000	-8.87031753864763
0.0911000000000000	-8.85840699730913
0.0912000000000000	-8.84652309830131
0.0913000000000000	-8.83466575350840
0.0914000000000000	-8.82283487520147
0.0915000000000000	-8.81103037603638
0.0916000000000000	-8.79925216905165
0.0917000000000000	-8.78750016766634
0.0918000000000000	-8.77577428567804
0.0919000000000000	-8.76407443726072
0.0920000000000000	-8.75240053696277
0.0921000000000000	-8.74075249970489
0.0922000000000000	-8.72913024077811
0.0923000000000000	-8.71753367584178
0.0924000000000000	-8.70596272092153
0.0925000000000000	-8.69441729240734
0.0926000000000000	-8.68289730705154
0.0927000000000000	-8.67140268196685
0.0928000000000000	-8.65993333462446
0.0929000000000000	-8.64848918285204
0.0930000000000000	-8.63707014483192
0.0931000000000000	-8.62567613909906
0.0932000000000000	-8.61430708453924
0.0933000000000000	-8.60296290038716
0.0934000000000000	-8.59164350622453
0.0935000000000000	-8.58034882197826
0.0936000000000000	-8.56907876791860
0.0937000000000000	-8.55783326465727
0.0938000000000000	-8.54661223314568
0.0939000000000000	-8.53541559467308
0.0940000000000000	-8.52424327086482
0.0941000000000000	-8.51309518368048
0.0942000000000000	-8.50197125541215
0.0943000000000000	-8.49087140868264
0.0944000000000000	-8.47979556644372
0.0945000000000000	-8.46874365197441
0.0946000000000000	-8.45771558887921
0.0947000000000000	-8.44671130108638
0.0948000000000000	-8.43573071284626
0.0949000000000000	-8.42477374872955
0.0950000000000000	-8.41384033362559
0.0951000000000000	-8.40293039274076
0.0952000000000000	-8.39204385159671
0.0953000000000000	-8.38118063602880
0.0954000000000000	-8.37034067218437
0.0955000000000000	-8.35952388652119
0.0956000000000000	-8.34873020580573
0.0957000000000000	-8.33795955711163
0.0958000000000000	-8.32721186781807
0.0959000000000000	-8.31648706560813
0.0960000000000000	-8.30578507846728
0.0961000000000000	-8.29510583468173
0.0962000000000000	-8.28444926283692
0.0963000000000000	-8.27381529181593
0.0964000000000000	-8.26320385079793
0.0965000000000000	-8.25261486925669
0.0966000000000000	-8.24204827695899
0.0967000000000000	-8.23150400396313
0.0968000000000000	-8.22098198061744
0.0969000000000000	-8.21048213755873
0.0970000000000000	-8.20000440571088
0.0971000000000000	-8.18954871628325
0.0972000000000000	-8.17911500076931
0.0973000000000000	-8.16870319094513
0.0974000000000000	-8.15831321886791
0.0975000000000000	-8.14794501687458
0.0976000000000000	-8.13759851758032
0.0977000000000000	-8.12727365387719
0.0978000000000000	-8.11697035893264
0.0979000000000000	-8.10668856618814
0.0980000000000000	-8.09642820935778
0.0981000000000000	-8.08618922242689
0.0982000000000000	-8.07597153965062
0.0983000000000000	-8.06577509555257
0.0984000000000000	-8.05559982492347
0.0985000000000000	-8.04544566281977
0.0986000000000000	-8.03531254456230
0.0987000000000000	-8.02520040573495
0.0988000000000000	-8.01510918218331
0.0989000000000000	-8.00503881001336
0.0990000000000000	-7.99498922559015
0.0991000000000000	-7.98496036553648
0.0992000000000000	-7.97495216673161
0.0993000000000000	-7.96496456630997
0.0994000000000000	-7.95499750165984
0.0995000000000000	-7.94505091042213
0.0996000000000000	-7.93512473048905
0.0997000000000000	-7.92521890000289
0.0998000000000000	-7.91533335735474
0.0999000000000000	-7.90546804118324
0.100000000000000	-7.89562289037337
0.100100000000000	-7.88579784405518
0.100200000000000	-7.87599284160259
0.100300000000000	-7.86620782263216
0.100400000000000	-7.85644272700187
0.100500000000000	-7.84669749480995
0.100600000000000	-7.83697206639365
0.100700000000000	-7.82726638232805
0.100800000000000	-7.81758038342490
0.100900000000000	-7.80791401073145
0.101000000000000	-7.79826720552923
0.101100000000000	-7.78863990933297
0.101200000000000	-7.77903206388935
0.101300000000000	-7.76944361117594
0.101400000000000	-7.75987449340001
0.101500000000000	-7.75032465299741
0.101600000000000	-7.74079403263144
0.101700000000000	-7.73128257519172
0.101800000000000	-7.72179022379309
0.101900000000000	-7.71231692177451
0.102000000000000	-7.70286261269795
0.102100000000000	-7.69342724034726
0.102200000000000	-7.68401074872716
0.102300000000000	-7.67461308206207
0.102400000000000	-7.66523418479511
0.102500000000000	-7.65587400158699
0.102600000000000	-7.64653247731495
0.102700000000000	-7.63720955707170
0.102800000000000	-7.62790518616442
0.102900000000000	-7.61861931011362
0.103000000000000	-7.60935187465220
0.103100000000000	-7.60010282572436
0.103200000000000	-7.59087210948458
0.103300000000000	-7.58165967229663
0.103400000000000	-7.57246546073251
0.103500000000000	-7.56328942157147
0.103600000000000	-7.55413150179904
0.103700000000000	-7.54499164860594
0.103800000000000	-7.53586980938719
0.103900000000000	-7.52676593174107
0.104000000000000	-7.51767996346814
0.104100000000000	-7.50861185257029
0.104200000000000	-7.49956154724975
0.104300000000000	-7.49052899590816
0.104400000000000	-7.48151414714556
0.104500000000000	-7.47251694975949
0.104600000000000	-7.46353735274402
0.104700000000000	-7.45457530528879
0.104800000000000	-7.44563075677813
0.104900000000000	-7.43670365679008
0.105000000000000	-7.42779395509548
0.105100000000000	-7.41890160165707
0.105200000000000	-7.41002654662852
0.105300000000000	-7.40116874035361
0.105400000000000	-7.39232813336524
0.105500000000000	-7.38350467638458
0.105600000000000	-7.37469832032018
0.105700000000000	-7.36590901626704
0.105800000000000	-7.35713671550576
0.105900000000000	-7.34838136950167
0.106000000000000	-7.33964292990393
0.106100000000000	-7.33092134854468
0.106200000000000	-7.32221657743816
0.106300000000000	-7.31352856877986
0.106400000000000	-7.30485727494568
0.106500000000000	-7.29620264849106
0.106600000000000	-7.28756464215015
0.106700000000000	-7.27894320883497
0.106800000000000	-7.27033830163455
0.106900000000000	-7.26174987381415
0.107000000000000	-7.25317787881438
0.107100000000000	-7.24462227025041
0.107200000000000	-7.23608300191118
0.107300000000000	-7.22756002775851
0.107400000000000	-7.21905330192637
0.107500000000000	-7.21056277872005
0.107600000000000	-7.20208841261534
0.107700000000000	-7.19363015825777
0.107800000000000	-7.18518797046181
0.107900000000000	-7.17676180421009
0.108000000000000	-7.16835161465260
0.108100000000000	-7.15995735710592
0.108200000000000	-7.15157898705247
0.108300000000000	-7.14321646013973
0.108400000000000	-7.13486973217947
0.108500000000000	-7.12653875914699
0.108600000000000	-7.11822349718037
0.108700000000000	-7.10992390257975
0.108800000000000	-7.10163993180651
0.108900000000000	-7.09337154148261
0.109000000000000	-7.08511868838979
0.109100000000000	-7.07688132946887
0.109200000000000	-7.06865942181902
0.109300000000000	-7.06045292269700
0.109400000000000	-7.05226178951649
0.109500000000000	-7.04408597984731
0.109600000000000	-7.03592545141478
0.109700000000000	-7.02778016209894
0.109800000000000	-7.01965006993387
0.109900000000000	-7.01153513310703
0.110000000000000	-7.00343530995848
0.110100000000000	-6.99535055898024
0.110200000000000	-6.98728083881560
0.110300000000000	-6.97922610825840
0.110400000000000	-6.97118632625238
0.110500000000000	-6.96316145189047
0.110600000000000	-6.95515144441415
0.110700000000000	-6.94715626321275
0.110800000000000	-6.93917586782277
0.110900000000000	-6.93121021792725
0.111000000000000	-6.92325927335510
0.111100000000000	-6.91532299408042
0.111200000000000	-6.90740134022186
0.111300000000000	-6.89949427204197
0.111400000000000	-6.89160174994655
0.111500000000000	-6.88372373448402
0.111600000000000	-6.87586018634474
0.111700000000000	-6.86801106636042
0.111800000000000	-6.86017633550347
0.111900000000000	-6.85235595488634
0.112000000000000	-6.84454988576095
0.112100000000000	-6.83675808951802
0.112200000000000	-6.82898052768646
0.112300000000000	-6.82121716193276
0.112400000000000	-6.81346795406039
0.112500000000000	-6.80573286600917
0.112600000000000	-6.79801185985465
0.112700000000000	-6.79030489780755
0.112800000000000	-6.78261194221312
0.112900000000000	-6.77493295555055
0.113000000000000	-6.76726790043241
0.113100000000000	-6.75961673960399
0.113200000000000	-6.75197943594279
0.113300000000000	-6.74435595245789
0.113400000000000	-6.73674625228937
0.113500000000000	-6.72915029870773
0.113600000000000	-6.72156805511335
0.113700000000000	-6.71399948503588
0.113800000000000	-6.70644455213366
0.113900000000000	-6.69890322019321
0.114000000000000	-6.69137545312862
0.114100000000000	-6.68386121498098
0.114200000000000	-6.67636046991787
0.114300000000000	-6.66887318223277
0.114400000000000	-6.66139931634453
0.114500000000000	-6.65393883679677
0.114600000000000	-6.64649170825743
0.114700000000000	-6.63905789551812
0.114800000000000	-6.63163736349366
0.114900000000000	-6.62423007722150
0.115000000000000	-6.61683600186121
0.115100000000000	-6.60945510269392
0.115200000000000	-6.60208734512181
0.115300000000000	-6.59473269466759
0.115400000000000	-6.58739111697397
0.115500000000000	-6.58006257780313
0.115600000000000	-6.57274704303620
0.115700000000000	-6.56544447867277
0.115800000000000	-6.55815485083036
0.115900000000000	-6.55087812574389
0.116000000000000	-6.54361426976522
0.116100000000000	-6.53636324936260
0.116200000000000	-6.52912503112021
0.116300000000000	-6.52189958173759
0.116400000000000	-6.51468686802925
0.116500000000000	-6.50748685692408
0.116600000000000	-6.50029951546489
0.116700000000000	-6.49312481080793
0.116800000000000	-6.48596271022243
0.116900000000000	-6.47881318109003
0.117000000000000	-6.47167619090438
0.117100000000000	-6.46455170727065
0.117200000000000	-6.45743969790499
0.117300000000000	-6.45034013063414
0.117400000000000	-6.44325297339490
0.117500000000000	-6.43617819423368
0.117600000000000	-6.42911576130605
0.117700000000000	-6.42206564287623
0.117800000000000	-6.41502780731668
0.117900000000000	-6.40800222310759
0.118000000000000	-6.40098885883647
0.118100000000000	-6.39398768319766
0.118200000000000	-6.38699866499190
0.118300000000000	-6.38002177312583
0.118400000000000	-6.37305697661164
0.118500000000000	-6.36610424456651
0.118600000000000	-6.35916354621225
0.118700000000000	-6.35223485087481
0.118800000000000	-6.34531812798387
0.118900000000000	-6.33841334707238
0.119000000000000	-6.33152047777615
0.119100000000000	-6.32463948983338
0.119200000000000	-6.31777035308429
0.119300000000000	-6.31091303747060
0.119400000000000	-6.30406751303521
0.119500000000000	-6.29723374992169
0.119600000000000	-6.29041171837390
0.119700000000000	-6.28360138873556
0.119800000000000	-6.27680273144983
0.119900000000000	-6.27001571705892
0.120000000000000	-6.26324031620362
0.120100000000000	-6.25647649962294
0.120200000000000	-6.24972423815369
0.120300000000000	-6.24298350273004
0.120400000000000	-6.23625426438316
0.120500000000000	-6.22953649424080
0.120600000000000	-6.22283016352686
0.120700000000000	-6.21613524356104
0.120800000000000	-6.20945170575841
0.120900000000000	-6.20277952162902
0.121000000000000	-6.19611866277751
0.121100000000000	-6.18946910090272
0.121200000000000	-6.18283080779728
0.121300000000000	-6.17620375534728
0.121400000000000	-6.16958791553179
0.121500000000000	-6.16298326042259
0.121600000000000	-6.15638976218367
0.121700000000000	-6.14980739307096
0.121800000000000	-6.14323612543187
0.121900000000000	-6.13667593170494
0.122000000000000	-6.13012678441948
0.122100000000000	-6.12358865619521
0.122200000000000	-6.11706151974182
0.122300000000000	-6.11054534785868
0.122400000000000	-6.10404011343442
0.122500000000000	-6.09754578944661
0.122600000000000	-6.09106234896135
0.122700000000000	-6.08458976513292
0.122800000000000	-6.07812801120346
0.122900000000000	-6.07167706050256
0.123000000000000	-6.06523688644693
0.123100000000000	-6.05880746254004
0.123200000000000	-6.05238876237176
0.123300000000000	-6.04598075961802
0.123400000000000	-6.03958342804045
0.123500000000000	-6.03319674148606
0.123600000000000	-6.02682067388685
0.123700000000000	-6.02045519925948
0.123800000000000	-6.01410029170496
0.123900000000000	-6.00775592540826
0.124000000000000	-6.00142207463801
0.124100000000000	-5.99509871374613
0.124200000000000	-5.98878581716753
0.124300000000000	-5.98248335941974
0.124400000000000	-5.97619131510258
0.124500000000000	-5.96990965889787
0.124600000000000	-5.96363836556904
0.124700000000000	-5.95737740996086
0.124800000000000	-5.95112676699906
0.124900000000000	-5.94488641169005
0.125000000000000	-5.93865631912058
0.125100000000000	-5.93243646445739
0.125200000000000	-5.92622682294693
0.125300000000000	-5.92002736991503
0.125400000000000	-5.91383808076657
0.125500000000000	-5.90765893098518
0.125600000000000	-5.90148989613292
0.125700000000000	-5.89533095184995
0.125800000000000	-5.88918207385425
0.125900000000000	-5.88304323794128
0.126000000000000	-5.87691441998371
0.126100000000000	-5.87079559593106
0.126200000000000	-5.86468674180945
0.126300000000000	-5.85858783372125
0.126400000000000	-5.85249884784480
0.126500000000000	-5.84641976043412
0.126600000000000	-5.84035054781859
0.126700000000000	-5.83429118640264
0.126800000000000	-5.82824165266551
0.126900000000000	-5.82220192316087
0.127000000000000	-5.81617197451661
0.127100000000000	-5.81015178343450
0.127200000000000	-5.80414132668989
0.127300000000000	-5.79814058113146
0.127400000000000	-5.79214952368089
0.127500000000000	-5.78616813133263
0.127600000000000	-5.78019638115352
0.127700000000000	-5.77423425028262
0.127800000000000	-5.76828171593082
0.127900000000000	-5.76233875538065
0.128000000000000	-5.75640534598594
0.128100000000000	-5.75048146517154
0.128200000000000	-5.74456709043308
0.128300000000000	-5.73866219933669
0.128400000000000	-5.73276676951866
0.128500000000000	-5.72688077868527
0.128600000000000	-5.72100420461242
0.128700000000000	-5.71513702514542
0.128800000000000	-5.70927921819870
0.128900000000000	-5.70343076175553
0.129000000000000	-5.69759163386779
0.129100000000000	-5.69176181265564
0.129200000000000	-5.68594127630733
0.129300000000000	-5.68013000307887
0.129400000000000	-5.67432797129380
0.129500000000000	-5.66853515934296
0.129600000000000	-5.66275154568414
0.129700000000000	-5.65697710884191
0.129800000000000	-5.65121182740732
0.129900000000000	-5.64545568003765
0.130000000000000	-5.63970864545615
0.130100000000000	-5.63397070245181
0.130200000000000	-5.62824182987906
0.130300000000000	-5.62252200665757
0.130400000000000	-5.61681121177196
0.130500000000000	-5.61110942427158
0.130600000000000	-5.60541662327024
0.130700000000000	-5.59973278794596
0.130800000000000	-5.59405789754074
0.130900000000000	-5.58839193136033
0.131000000000000	-5.58273486877393
0.131100000000000	-5.57708668921401
0.131200000000000	-5.57144737217603
0.131300000000000	-5.56581689721820
0.131400000000000	-5.56019524396126
0.131500000000000	-5.55458239208824
0.131600000000000	-5.54897832134421
0.131700000000000	-5.54338301153603
0.131800000000000	-5.53779644253216
0.131900000000000	-5.53221859426238
0.132000000000000	-5.52664944671759
0.132100000000000	-5.52108897994955
0.132200000000000	-5.51553717407067
0.132300000000000	-5.50999400925379
0.132400000000000	-5.50445946573191
0.132500000000000	-5.49893352379799
0.132600000000000	-5.49341616380473
0.132700000000000	-5.48790736616434
0.132800000000000	-5.48240711134830
0.132900000000000	-5.47691537988714
0.133000000000000	-5.47143215237023
0.133100000000000	-5.46595740944556
0.133200000000000	-5.46049113181951
0.133300000000000	-5.45503330025661
0.133400000000000	-5.44958389557938
0.133500000000000	-5.44414289866803
0.133600000000000	-5.43871029046033
0.133700000000000	-5.43328605195134
0.133800000000000	-5.42787016419319
0.133900000000000	-5.42246260829491
0.134000000000000	-5.41706336542218
0.134100000000000	-5.41167241679712
0.134200000000000	-5.40628974369811
0.134300000000000	-5.40091532745954
0.134400000000000	-5.39554914947164
0.134500000000000	-5.39019119118023
0.134600000000000	-5.38484143408654
0.134700000000000	-5.37949985974701
0.134800000000000	-5.37416644977306
0.134900000000000	-5.36884118583091
0.135000000000000	-5.36352404964135
0.135100000000000	-5.35821502297957
0.135200000000000	-5.35291408767493
0.135300000000000	-5.34762122561076
0.135400000000000	-5.34233641872419
0.135500000000000	-5.33705964900593
0.135600000000000	-5.33179089850006
0.135700000000000	-5.32653014930384
0.135800000000000	-5.32127738356754
0.135900000000000	-5.31603258349422
0.136000000000000	-5.31079573133952
0.136100000000000	-5.30556680941151
0.136200000000000	-5.30034580007045
0.136300000000000	-5.29513268572863
0.136400000000000	-5.28992744885018
0.136500000000000	-5.28473007195084
0.136600000000000	-5.27954053759784
0.136700000000000	-5.27435882840962
0.136800000000000	-5.26918492705574
0.136900000000000	-5.26401881625662
0.137000000000000	-5.25886047878338
0.137100000000000	-5.25370989745765
0.137200000000000	-5.24856705515141
0.137300000000000	-5.24343193478676
0.137400000000000	-5.23830451933578
0.137500000000000	-5.23318479182031
0.137600000000000	-5.22807273531182
0.137700000000000	-5.22296833293117
0.137800000000000	-5.21787156784846
0.137900000000000	-5.21278242328286
0.138000000000000	-5.20770088250242
0.138100000000000	-5.20262692882390
0.138200000000000	-5.19756054561255
0.138300000000000	-5.19250171628201
0.138400000000000	-5.18745042429409
0.138500000000000	-5.18240665315858
0.138600000000000	-5.17737038643312
0.138700000000000	-5.17234160772298
0.138800000000000	-5.16732030068093
0.138900000000000	-5.16230644900706
0.139000000000000	-5.15730003644858
0.139100000000000	-5.15230104679967
0.139200000000000	-5.14730946390132
0.139300000000000	-5.14232527164115
0.139400000000000	-5.13734845395325
0.139500000000000	-5.13237899481799
0.139600000000000	-5.12741687826189
0.139700000000000	-5.12246208835743
0.139800000000000	-5.11751460922288
0.139900000000000	-5.11257442502217
0.140000000000000	-5.10764151996468
0.140100000000000	-5.10271587830511
0.140200000000000	-5.09779748434331
0.140300000000000	-5.09288632242411
0.140400000000000	-5.08798237693716
0.140500000000000	-5.08308563231681
0.140600000000000	-5.07819607304187
0.140700000000000	-5.07331368363554
0.140800000000000	-5.06843844866517
0.140900000000000	-5.06357035274218
0.141000000000000	-5.05870938052184
0.141100000000000	-5.05385551670317
0.141200000000000	-5.04900874602871
0.141300000000000	-5.04416905328445
0.141400000000000	-5.03933642329963
0.141500000000000	-5.03451084094657
0.141600000000000	-5.02969229114057
0.141700000000000	-5.02488075883970
0.141800000000000	-5.02007622904470
0.141900000000000	-5.01527868679880
0.142000000000000	-5.01048811718757
0.142100000000000	-5.00570450533878
0.142200000000000	-5.00092783642226
0.142300000000000	-4.99615809564972
0.142400000000000	-4.99139526827463
0.142500000000000	-4.98663933959207
0.142600000000000	-4.98189029493858
0.142700000000000	-4.97714811969200
0.142800000000000	-4.97241279927136
0.142900000000000	-4.96768431913669
0.143000000000000	-4.96296266478891
0.143100000000000	-4.95824782176968
0.143200000000000	-4.95353977566125
0.143300000000000	-4.94883851208632
0.143400000000000	-4.94414401670791
0.143500000000000	-4.93945627522920
0.143600000000000	-4.93477527339341
0.143700000000000	-4.93010099698362
0.143800000000000	-4.92543343182270
0.143900000000000	-4.92077256377310
0.144000000000000	-4.91611837873677
0.144100000000000	-4.91147086265497
0.144200000000000	-4.90683000150819
0.144300000000000	-4.90219578131594
0.144400000000000	-4.89756818813671
0.144500000000000	-4.89294720806774
0.144600000000000	-4.88833282724496
0.144700000000000	-4.88372503184279
0.144800000000000	-4.87912380807407
0.144900000000000	-4.87452914218989
0.145000000000000	-4.86994102047945
0.145100000000000	-4.86535942926995
0.145200000000000	-4.86078435492649
0.145300000000000	-4.85621578385183
0.145400000000000	-4.85165370248640
0.145500000000000	-4.84709809730806
0.145600000000000	-4.84254895483203
0.145700000000000	-4.83800626161073
0.145800000000000	-4.83347000423369
0.145900000000000	-4.82894016932738
0.146000000000000	-4.82441674355510
0.146100000000000	-4.81989971361687
0.146200000000000	-4.81538906624928
0.146300000000000	-4.81088478822537
0.146400000000000	-4.80638686635451
0.146500000000000	-4.80189528748229
0.146600000000000	-4.79741003849037
0.146700000000000	-4.79293110629635
0.146800000000000	-4.78845847785371
0.146900000000000	-4.78399214015159
0.147000000000000	-4.77953208021475
0.147100000000000	-4.77507828510342
0.147200000000000	-4.77063074191317
0.147300000000000	-4.76618943777479
0.147400000000000	-4.76175435985420
0.147500000000000	-4.75732549535229
0.147600000000000	-4.75290283150483
0.147700000000000	-4.74848635558233
0.147800000000000	-4.74407605488994
0.147900000000000	-4.73967191676733
0.148000000000000	-4.73527392858858
0.148100000000000	-4.73088207776201
0.148200000000000	-4.72649635173015
0.148300000000000	-4.72211673796956
0.148400000000000	-4.71774322399074
0.148500000000000	-4.71337579733801
0.148600000000000	-4.70901444558941
0.148700000000000	-4.70465915635655
0.148800000000000	-4.70030991728453
0.148900000000000	-4.69596671605182
0.149000000000000	-4.69162954037016
0.149100000000000	-4.68729837798439
0.149200000000000	-4.68297321667243
0.149300000000000	-4.67865404424509
0.149400000000000	-4.67434084854599
0.149500000000000	-4.67003361745148
0.149600000000000	-4.66573233887046
0.149700000000000	-4.66143700074434
0.149800000000000	-4.65714759104689
0.149900000000000	-4.65286409778415
0.150000000000000	-4.64858650899431
0.150100000000000	-4.64431481274760
0.150200000000000	-4.64004899714623
0.150300000000000	-4.63578905032420
0.150400000000000	-4.63153496044725
0.150500000000000	-4.62728671571277
0.150600000000000	-4.62304430434964
0.150700000000000	-4.61880771461816
0.150800000000000	-4.61457693480994
0.150900000000000	-4.61035195324780
0.151000000000000	-4.60613275828564
0.151100000000000	-4.60191933830838
0.151200000000000	-4.59771168173183
0.151300000000000	-4.59350977700259
0.151400000000000	-4.58931361259794
0.151500000000000	-4.58512317702577
0.151600000000000	-4.58093845882443
0.151700000000000	-4.57675944656268
0.151800000000000	-4.57258612883955
0.151900000000000	-4.56841849428428
0.152000000000000	-4.56425653155617
0.152100000000000	-4.56010022934451
0.152200000000000	-4.55594957636849
0.152300000000000	-4.55180456137710
0.152400000000000	-4.54766517314899
0.152500000000000	-4.54353140049242
0.152600000000000	-4.53940323224516
0.152700000000000	-4.53528065727437
0.152800000000000	-4.53116366447650
0.152900000000000	-4.52705224277723
0.153000000000000	-4.52294638113133
0.153100000000000	-4.51884606852261
0.153200000000000	-4.51475129396378
0.153300000000000	-4.51066204649640
0.153400000000000	-4.50657831519072
0.153500000000000	-4.50250008914569
0.153600000000000	-4.49842735748874
0.153700000000000	-4.49436010937580
0.153800000000000	-4.49029833399114
0.153900000000000	-4.48624202054729
0.154000000000000	-4.48219115828497
0.154100000000000	-4.47814573647298
0.154200000000000	-4.47410574440809
0.154300000000000	-4.47007117141500
0.154400000000000	-4.46604200684621
0.154500000000000	-4.46201824008192
0.154600000000000	-4.45799986052999
0.154700000000000	-4.45398685762580
0.154800000000000	-4.44997922083218
0.154900000000000	-4.44597693963934
0.155000000000000	-4.44198000356474
0.155100000000000	-4.43798840215304
0.155200000000000	-4.43400212497599
0.155300000000000	-4.43002116163236
0.155400000000000	-4.42604550174782
0.155500000000000	-4.42207513497491
0.155600000000000	-4.41811005099288
0.155700000000000	-4.41415023950767
0.155800000000000	-4.41019569025179
0.155900000000000	-4.40624639298423
0.156000000000000	-4.40230233749041
0.156100000000000	-4.39836351358205
0.156200000000000	-4.39442991109712
0.156300000000000	-4.39050151989973
0.156400000000000	-4.38657832988007
0.156500000000000	-4.38266033095431
0.156600000000000	-4.37874751306452
0.156700000000000	-4.37483986617859
0.156800000000000	-4.37093738029015
0.156900000000000	-4.36704004541849
0.157000000000000	-4.36314785160845
0.157100000000000	-4.35926078893039
0.157200000000000	-4.35537884748005
0.157300000000000	-4.35150201737852
0.157400000000000	-4.34763028877213
0.157500000000000	-4.34376365183236
0.157600000000000	-4.33990209675582
0.157700000000000	-4.33604561376407
0.157800000000000	-4.33219419310365
0.157900000000000	-4.32834782504591
0.158000000000000	-4.32450649988700
0.158100000000000	-4.32067020794773
0.158200000000000	-4.31683893957355
0.158300000000000	-4.31301268513442
0.158400000000000	-4.30919143502478
0.158500000000000	-4.30537517966343
0.158600000000000	-4.30156390949349
0.158700000000000	-4.29775761498229
0.158800000000000	-4.29395628662132
0.158900000000000	-4.29015991492613
0.159000000000000	-4.28636849043628
0.159100000000000	-4.28258200371524
0.159200000000000	-4.27880044535033
0.159300000000000	-4.27502380595265
0.159400000000000	-4.27125207615698
0.159500000000000	-4.26748524662173
0.159600000000000	-4.26372330802886
0.159700000000000	-4.25996625108378
0.159800000000000	-4.25621406651534
0.159900000000000	-4.25246674507568
0.160000000000000	-4.24872427754021

==> n25khalf_a5.txt <==
0.0440000000000000	-13.4593575296482
0.0445000000000000	-13.2688360621356
0.0450000000000000	-13.1202219558479
0.0455000000000000	-13.0143634957887
0.0460000000000000	-12.9143162350399
0.0465000000000000	-12.8738172007485
0.0470000000000000	-12.8836924786818
0.0475000000000000	-13.0011200874969
0.0480000000000000	-13.3589276018175
0.0485000000000000	-14.7145288126086
0.0490000000000000	-13.2209467013176
0.0495000000000000	-12.4205071784984
0.0500000000000000	-11.8943305120557
0.0505000000000000	-11.4912845878237
0.0510000000000000	-11.1561269204998
0.0515000000000000	-10.8670209236625
0.0520000000000000	-10.6107781585254
0.0525000000000000	-10.3781535285354
0.0530000000000000	-10.1650442977958
0.0555000000000000	-9.27907401516997
0.0580000000000000	-8.54980467384075
0.0605000000000000	-7.93437585667177
0.0630000000000000	-7.44153369738577
0.0655000000000000	-7.07243921110226
0.0680000000000000	-6.79549129180957
0.0705000000000000	-6.54031517684075
0.0730000000000000	-6.22442065741335
0.0755000000000000	-5.85881188535257
0.0780000000000000	-5.48930240777420
0.0805000000000000	-5.19217235945111
0.0830000000000000	-4.94441771135936
0.0855000000000000	-4.77730507383110
0.0880000000000000	-4.74024206751698
0.0905000000000000	-4.69545261336249
0.0925000000000000	-4.79992922504526
0.0930000000000000	-4.84704413806190
0.0935000000000000	-5.07449700279538
0.0940000000000000	-4.97818228252179
0.0945000000000000	-5.06899123701377
0.0950000000000000	-5.18812300551155
0.0955000000000000	-5.33461995938253
0.0960000000000000	-5.53879167622793
0.0965000000000000	-5.83862401920592
0.0970000000000000	-6.35894335555928
0.0975000000000000	-8.31072667237489
0.0980000000000000	-6.48548617075084
0.0985000000000000	-5.79581987384086
0.0990000000000000	-5.39312788182596
0.0995000000000000	-5.10217586281665
0.100000000000000	-4.87156467321703
0.100500000000000	-4.67855278063324
0.101000000000000	-4.51176124017342
0.101500000000000	-4.36414984422015
0.102000000000000	-4.23124997981558
0.102500000000000	-4.11004933564139
0.103000000000000	-3.99825082321640
0.105500000000000	-3.53910798242270
0.108000000000000	-3.18000274446545
0.110500000000000	-2.88538063722611
0.113000000000000	-2.63397028073808
0.115500000000000	-2.41375826831401
0.118000000000000	-2.22011514313372
0.120500000000000	-2.04482537714456
0.123000000000000	-1.88754434633090
0.125500000000000	-1.74927622563351
0.128000000000000	-1.63317966018997
0.130500000000000	-1.49497650934319
0.133000000000000	-1.38518060364893
0.135500000000000	-1.33838023233907
0.138000000000000	-1.20783441373946
0.140500000000000	-1.10549964891013
0.143000000000000	-1.02589525267457
0.145500000000000	-0.994479999843360
0.148000000000000	-0.955460442681567
0.150500000000000	-0.825443999967888
0.153000000000000	-0.764430371230486
0.155500000000000	-0.712568266187154
0.158000000000000	-0.709557994088108

==> n25khalf_a5_asymp.txt <==
0.0400000000000000	-9.31512733599827
0.0401000000000000	-9.28802473632097
0.0402000000000000	-9.26122601990725
0.0403000000000000	-9.23472955788988
0.0404000000000000	-9.20853386177620
0.0405000000000000	-9.18263758308529
0.0406000000000000	-9.15703951336632
0.0407000000000000	-9.13173858459997
0.0408000000000000	-9.10673386998703
0.0409000000000000	-9.08202458513103
0.0410000000000000	-9.05761008962401
0.0411000000000000	-9.03348988904769
0.0412000000000000	-9.00966363740441
0.0413000000000000	-8.98613113999605
0.0414000000000000	-8.96289235677153
0.0415000000000000	-8.93994740616744
0.0416000000000000	-8.91729656946995
0.0417000000000000	-8.89494029573003
0.0418000000000000	-8.87287920726884
0.0419000000000000	-8.85111410581463
0.0420000000000000	-8.82964597931850
0.0421000000000000	-8.80847600950182
0.0422000000000000	-8.78760558019553
0.0423000000000000	-8.76703628653871
0.0424000000000000	-8.74676994511262
0.0425000000000000	-8.72680860509608
0.0426000000000000	-8.70715456053897
0.0427000000000000	-8.68781036386318
0.0428000000000000	-8.66877884071453
0.0429000000000000	-8.65006310630540
0.0430000000000000	-8.63166658340647
0.0431000000000000	-8.61359302216728
0.0432000000000000	-8.59584652196997
0.0433000000000000	-8.57843155554924
0.0434000000000000	-8.56135299564413
0.0435000000000000	-8.54461614448601
0.0436000000000000	-8.52822676647175
0.0437000000000000	-8.51219112442324
0.0438000000000000	-8.49651601989600
0.0439000000000000	-8.48120883807184
0.0440000000000000	-8.46627759785600
0.0441000000000000	-8.45173100790040
0.0442000000000000	-8.43757852939536
0.0443000000000000	-8.42383044661614
0.0444000000000000	-8.41049794638369
0.0445000000000000	-8.39759320780723
0.0446000000000000	-8.38512950392877
0.0447000000000000	-8.37312131719629
0.0448000000000000	-8.36158447106750
0.0449000000000000	-8.35053628050673
0.0450000000000000	-8.33999572470701
0.0451000000000000	-8.32998364607630
0.0452000000000000	-8.32052298041143
0.0453000000000000	-8.31163902429583
0.0454000000000000	-8.30335974716633
0.0455000000000000	-8.29571615729313
0.0456000000000000	-8.28874273322966
0.0457000000000000	-8.28247793528776
0.0458000000000000	-8.27696481551578
0.0459000000000000	-8.27225174983551
0.0460000000000000	-8.26839332290044
0.0461000000000000	-8.26545140554912
0.0462000000000000	-8.26349647742915
0.0463000000000000	-8.26260926491420
0.0464000000000000	-8.26288278901306
0.0465000000000000	-8.26442495291101
0.0466000000000000	-8.26736184928352
0.0467000000000000	-8.27184204183529
0.0468000000000000	-8.27804218707182
0.0469000000000000	-8.28617453351471
0.0470000000000000	-8.29649710489379
0.0471000000000000	-8.30932780946449
0.0472000000000000	-8.32506444475519
0.0473000000000000	-8.34421382545438
0.0474000000000000	-8.36743553271886
0.0475000000000000	-8.39561008520352
0.0476000000000000	-8.42994997068918
0.0477000000000000	-8.47219058850474
0.0478000000000000	-8.52494190764277
0.0479000000000000	-8.59239667160636
0.0480000000000000	-8.68194210549864
0.0481000000000000	-8.80854923627597
0.0482000000000000	-9.01089064398947
0.0483000000000000	-9.46794457480340
0.0483501500000000	-13.4247315517652
0.0483501500000000	-13.4247315517652
0.0484501500000000	-9.13947021978473
0.0485501500000000	-8.81948758221678
0.0486501500000000	-8.62454127613025
0.0487501500000000	-8.48085017081919
0.0488501500000000	-8.36529085446402
0.0489501500000000	-8.26756298223771
0.0490501500000000	-8.18217164025542
0.0491501500000000	-8.10583653616702
0.0492501500000000	-8.03644154456342
0.0493501500000000	-7.97254155535078
0.0494501500000000	-7.91310562278477
0.0495501500000000	-7.85737234877470
0.0496501500000000	-7.80476335118486
0.0497501500000000	-7.75482889141611
0.0498501500000000	-7.70721230601893
0.0499501500000000	-7.66162594089162
0.0500501500000000	-7.61783439411992
0.0501501500000000	-7.57564255577461
0.0502501500000000	-7.53488688568350
0.0503501500000000	-7.49542893104827
0.0504501500000000	-7.45715042726424
0.0505501500000000	-7.41994953946488
0.0506501500000000	-7.38373794019044
0.0507501500000000	-7.34843850944216
0.0508501500000000	-7.31398350453170
0.0509501500000000	-7.28031308907303
0.0510501500000000	-7.24737413972549
0.0511501500000000	-7.21511927003523
0.0512501500000000	-7.18350602563386
0.0513501500000000	-7.15249621591614
0.0514501500000000	-7.12205535532984
0.0515501500000000	-7.09215219338621
0.0516501500000000	-7.06275831700191
0.0517501500000000	-7.03384781221055
0.0518501500000000	-7.00539697491324
0.0519501500000000	-6.97738406237599
0.0520501500000000	-6.94978907877290
0.0521501500000000	-6.92259358932541
0.0522501500000000	-6.89578055857953
0.0523501500000000	-6.86933420915320
0.0524501500000000	-6.84323989792003
0.0525501500000000	-6.81748400710797
0.0526501500000000	-6.79205384820651
0.0527501500000000	-6.76693757691542
0.0528501500000000	-6.74212411764582
0.0529501500000000	-6.71760309631378
0.0530501500000000	-6.69336478035634
0.0531501500000000	-6.66940002505727
0.0532501500000000	-6.64570022540214
0.0533501500000000	-6.62225727279235
0.0534501500000000	-6.59906351604070
0.0535501500000000	-6.57611172614977
0.0536501500000000	-6.55339506444073
0.0537501500000000	-6.53090705365691
0.0538501500000000	-6.50864155171455
0.0539501500000000	-6.48659272781467
0.0540501500000000	-6.46475504066531
0.0541501500000000	-6.44312321859400
0.0542501500000000	-6.42169224135656
0.0543501500000000	-6.40045732347131
0.0544501500000000	-6.37941389892739
0.0545501500000000	-6.35855760713316
0.0546501500000000	-6.33788427998577
0.0547501500000000	-6.31738992995587
0.0548501500000000	-6.29707073909322
0.0549501500000000	-6.27692304886879
0.0550501500000000	-6.25694335077794
0.0551501500000000	-6.23712827763708
0.0552501500000000	-6.21747459551315
0.0553501500000000	-6.19797919623124
0.0554501500000000	-6.17863909041126
0.0555501500000000	-6.15945140098931
0.0556501500000000	-6.14041335718361
0.0557501500000000	-6.12152228886879
0.0558501500000000	-6.10277562132569
0.0559501500000000	-6.08417087033683
0.0560501500000000	-6.06570563760053
0.0561501500000000	-6.04737760643894
0.0562501500000000	-6.02918453777770
0.0563501500000000	-6.01112426637664
0.0564501500000000	-5.99319469729285
0.0565501500000000	-5.97539380255915
0.0566501500000000	-5.95771961806215
0.0567501500000000	-5.94017024060581
0.0568501500000000	-5.92274382514708
0.0569501500000000	-5.90543858219187
0.0570501500000000	-5.88825277533999
0.0571501500000000	-5.87118471896908
0.0572501500000000	-5.85423277604798
0.0573501500000000	-5.83739535607093
0.0574501500000000	-5.82067091310476
0.0575501500000000	-5.80405794394136
0.0576501500000000	-5.78755498634896
0.0577501500000000	-5.77116061741571
0.0578501500000000	-5.75487345197978
0.0579501500000000	-5.73869214114052
0.0580501500000000	-5.72261537084573
0.0581501500000000	-5.70664186055034
0.0582501500000000	-5.69077036194209
0.0583501500000000	-5.67499965773040
0.0584501500000000	-5.65932856049443
0.0585501500000000	-5.64375591158699
0.0586501500000000	-5.62828058009103
0.0587501500000000	-5.61290146182565
0.0588501500000000	-5.59761747839884
0.0589501500000000	-5.58242757630424
0.0590501500000000	-5.56733072605955
0.0591501500000000	-5.55232592138420
0.0592501500000000	-5.53741217841417
0.0593501500000000	-5.52258853495191
0.0594501500000000	-5.50785404974947
0.0595501500000000	-5.49320780182314
0.0596501500000000	-5.47864888979778
0.0597501500000000	-5.46417643127940
0.0598501500000000	-5.44978956225459
0.0599501500000000	-5.43548743651514
0.0600501500000000	-5.42126922510690
0.0601501500000000	-5.40713411580148
0.0602501500000000	-5.39308131258956
0.0603501500000000	-5.37911003519496
0.0604501500000000	-5.36521951860827
0.0605501500000000	-5.35140901263920
0.0606501500000000	-5.33767778148655
0.0607501500000000	-5.32402510332529
0.0608501500000000	-5.31045026990956
0.0609501500000000	-5.29695258619111
0.0610501500000000	-5.28353136995236
0.0611501500000000	-5.27018595145335
0.0612501500000000	-5.25691567309204
0.0613501500000000	-5.24371988907730
0.0614501500000000	-5.23059796511400
0.0615501500000000	-5.21754927809971
0.0616501500000000	-5.20457321583241
0.0617501500000000	-5.19166917672883
0.0618501500000000	-5.17883656955287
0.0619501500000000	-5.16607481315366
0.0620501500000000	-5.15338333621294
0.0621501500000000	-5.14076157700122
0.0622501500000000	-5.12820898314251
0.0623501500000000	-5.11572501138706
0.0624501500000000	-5.10330912739200
0.0625501500000000	-5.09096080550934
0.0626501500000000	-5.07867952858120
0.0627501500000000	-5.06646478774185
0.0628501500000000	-5.05431608222639
0.0629501500000000	-5.04223291918566
0.0630501500000000	-5.03021481350731
0.0631501500000000	-5.01826128764267
0.0632501500000000	-5.00637187143916
0.0633501500000000	-4.99454610197817
0.0634501500000000	-4.98278352341805
0.0635501500000000	-4.97108368684210
0.0636501500000000	-4.95944615011134
0.0637501500000000	-4.94787047772187
0.0638501500000000	-4.93635624066669
0.0639501500000000	-4.92490301630175
0.0640501500000000	-4.91351038821615
0.0641501500000000	-4.90217794610625
0.0642501500000000	-4.89090528565363
0.0643501500000000	-4.87969200840675
0.0644501500000000	-4.86853772166604
0.0645501500000000	-4.85744203837260
0.0646501500000000	-4.84640457699999
0.0647501500000000	-4.83542496144936
0.0648501500000000	-4.82450282094759
0.0649501500000000	-4.81363778994838
0.0650501500000000	-4.80282950803626
0.0651501500000000	-4.79207761983329
0.0652501500000000	-4.78138177490856
0.0653501500000000	-4.77074162769011
0.0654501500000000	-4.76015683737951
0.0655501500000000	-4.74962706786877
0.0656501500000000	-4.73915198765958
0.0657501500000000	-4.72873126978489
0.0658501500000000	-4.71836459173261
0.0659501500000000	-4.70805163537149
0.0660501500000000	-4.69779208687896
0.0661501500000000	-4.68758563667111
0.0662501500000000	-4.67743197933447
0.0663501500000000	-4.66733081355973
0.0664501500000000	-4.65728184207724
0.0665501500000000	-4.64728477159430
0.0666501500000000	-4.63733931273411
0.0667501500000000	-4.62744517997648
0.0668501500000000	-4.61760209160001
0.0669501500000000	-4.60780976962592
0.0670501500000000	-4.59806793976339
0.0671501500000000	-4.58837633135636
0.0672501500000000	-4.57873467733177
0.0673501500000000	-4.56914271414916
0.0674501500000000	-4.55960018175170
0.0675501500000000	-4.55010682351844
0.0676501500000000	-4.54066238621795
0.0677501500000000	-4.53126661996311
0.0678501500000000	-4.52191927816716
0.0679501500000000	-4.51262011750096
0.0680501500000000	-4.50336889785136
0.0681501500000000	-4.49416538228072
0.0682501500000000	-4.48500933698748
0.0683501500000000	-4.47590053126788
0.0684501500000000	-4.46683873747867
0.0685501500000000	-4.45782373100084
0.0686501500000000	-4.44885529020434
0.0687501500000000	-4.43993319641381
0.0688501500000000	-4.43105723387521
0.0689501500000000	-4.42222718972341
0.0690501500000000	-4.41344285395066
0.0691501500000000	-4.40470401937599
0.0692501500000000	-4.39601048161542
0.0693501500000000	-4.38736203905309
0.0694501500000000	-4.37875849281313
0.0695501500000000	-4.37019964673242
0.0696501500000000	-4.36168530733414
0.0697501500000000	-4.35321528380210
0.0698501500000000	-4.34478938795577
0.0699501500000000	-4.33640743422617
0.0700501500000000	-4.32806923963245
0.0701501500000000	-4.31977462375919
0.0702501500000000	-4.31152340873443
0.0703501500000000	-4.30331541920838
0.0704501500000000	-4.29515048233287
0.0705501500000000	-4.28702842774144
0.0706501500000000	-4.27894908753009
0.0707501500000000	-4.27091229623874
0.0708501500000000	-4.26291789083329
0.0709501500000000	-4.25496571068836
0.0710501500000000	-4.24705559757064
0.0711501500000000	-4.23918739562286
0.0712501500000000	-4.23136095134839
0.0713501500000000	-4.22357611359650
0.0714501500000000	-4.21583273354808
0.0715501500000000	-4.20813066470215
0.0716501500000000	-4.20046976286277
0.0717501500000000	-4.19284988612671
0.0718501500000000	-4.18527089487155
0.0719501500000000	-4.17773265174448
0.0720501500000000	-4.17023502165157
0.0721501500000000	-4.16277787174766
0.0722501500000000	-4.15536107142686
0.0723501500000000	-4.14798449231348
0.0724501500000000	-4.14064800825363
0.0725501500000000	-4.13335149530737
0.0726501500000000	-4.12609483174131
0.0727501500000000	-4.11887789802191
0.0728501500000000	-4.11170057680920
0.0729501500000000	-4.10456275295116
0.0730501500000000	-4.09746431347852
0.0731501500000000	-4.09040514760022
0.0732501500000000	-4.08338514669939
0.0733501500000000	-4.07640420432984
0.0734501500000000	-4.06946221621311
0.0735501500000000	-4.06255908023613
0.0736501500000000	-4.05569469644934
0.0737501500000000	-4.04886896706545
0.0738501500000000	-4.04208179645868
0.0739501500000000	-4.03533309116459
0.0740501500000000	-4.02862275988049
0.0741501500000000	-4.02195071346643
0.0742501500000000	-4.01531686494663
0.0743501500000000	-4.00872112951169
0.0744501500000000	-4.00216342452117
0.0745501500000000	-3.99564366950690
0.0746501500000000	-3.98916178617681
0.0747501500000000	-3.98271769841937
0.0748501500000000	-3.97631133230860
0.0749501500000000	-3.96994261610972
0.0750501500000000	-3.96361148028542
0.0751501500000000	-3.95731785750270
0.0752501500000000	-3.95106168264041
0.0753501500000000	-3.94484289279732
0.0754501500000000	-3.93866142730096
0.0755501500000000	-3.93251722771702
0.0756501500000000	-3.92641023785947
0.0757501500000000	-3.92034040380129
0.0758501500000000	-3.91430767388597
0.0759501500000000	-3.90831199873966
0.0760501500000000	-3.90235333128400
0.0761501500000000	-3.89643162674974
0.0762501500000000	-3.89054684269103
0.0763501500000000	-3.88469893900051
0.0764501500000000	-3.87888787792512
0.0765501500000000	-3.87311362408274
0.0766501500000000	-3.86737614447954
0.0767501500000000	-3.86167540852824
0.0768501500000000	-3.85601138806713
0.0769501500000000	-3.85038405737997
0.0770501500000000	-3.84479339321668
0.0771501500000000	-3.83923937481507
0.0772501500000000	-3.83372198392329
0.0773501500000000	-3.82824120482334
0.0774501500000000	-3.82279702435545
0.0775501500000000	-3.81738943194349
0.0776501500000000	-3.81201841962130
0.0777501500000000	-3.80668398206012
0.0778501500000000	-3.80138611659702
0.0779501500000000	-3.79612482326439
0.0780501500000000	-3.79090010482056
0.0781501500000000	-3.78571196678153
0.0782501500000000	-3.78056041745389
0.0783501500000000	-3.77544546796887
0.0784501500000000	-3.77036713231771
0.0785501500000000	-3.76532542738817
0.0786501500000000	-3.76032037300245
0.0787501500000000	-3.75535199195634
0.0788501500000000	-3.75042031005984
0.0789501500000000	-3.74552535617912
0.0790501500000000	-3.74066716227993
0.0791501500000000	-3.73584576347256
0.0792501500000000	-3.73106119805831
0.0793501500000000	-3.72631350757756
0.0794501500000000	-3.72160273685944
0.0795501500000000	-3.71692893407325
0.0796501500000000	-3.71229215078159
0.0797501500000000	-3.70769244199530
0.0798501500000000	-3.70312986623023
0.0799501500000000	-3.69860448556600
0.0800501500000000	-3.69411636570665
0.0801501500000000	-3.68966557604341
0.0802501500000000	-3.68525218971954
0.0803501500000000	-3.68087628369739
0.0804501500000000	-3.67653793882770
0.0805501500000000	-3.67223723992127
0.0806501500000000	-3.66797427582299
0.0807501500000000	-3.66374913948847
0.0808501500000000	-3.65956192806314
0.0809501500000000	-3.65541274296421
0.0810501500000000	-3.65130168996521
0.0811501500000000	-3.64722887928359
0.0812501500000000	-3.64319442567120
0.0813501500000000	-3.63919844850792
0.0814501500000000	-3.63524107189848
0.0815501500000000	-3.63132242477264
0.0816501500000000	-3.62744264098882
0.0817501500000000	-3.62360185944128
0.0818501500000000	-3.61980022417113
0.0819501500000000	-3.61603788448108
0.0820501500000000	-3.61231499505433
0.0821501500000000	-3.60863171607758
0.0822501500000000	-3.60498821336841
0.0823501500000000	-3.60138465850713
0.0824501500000000	-3.59782122897343
0.0825501500000000	-3.59429810828780
0.0826501500000000	-3.59081548615817
0.0827501500000000	-3.58737355863170
0.0828501500000000	-3.58397252825221
0.0829501500000000	-3.58061260422331
0.0830501500000000	-3.57729400257751
0.0831501500000000	-3.57401694635160
0.0832501500000000	-3.57078166576852
0.0833501500000000	-3.56758839842598
0.0834501500000000	-3.56443738949230
0.0835501500000000	-3.56132889190945
0.0836501500000000	-3.55826316660397
0.0837501500000000	-3.55524048270584
0.0838501500000000	-3.55226111777589
0.0839501500000000	-3.54932535804185
0.0840501500000000	-3.54643349864377
0.0841501500000000	-3.54358584388895
0.0842501500000000	-3.54078270751695
0.0843501500000000	-3.53802441297522
0.0844501500000000	-3.53531129370565
0.0845501500000000	-3.53264369344273
0.0846501500000000	-3.53002196652384
0.0847501500000000	-3.52744647821216
0.0848501500000000	-3.52491760503293
0.0849501500000000	-3.52243573512369
0.0850501500000000	-3.52000126859907
0.0851501500000000	-3.51761461793107
0.0852501500000000	-3.51527620834537
0.0853501500000000	-3.51298647823472
0.0854501500000000	-3.51074587959003
0.0855501500000000	-3.50855487845034
0.0856501500000000	-3.50641395537241
0.0857501500000000	-3.50432360592111
0.0858501500000000	-3.50228434118166
0.0859501500000000	-3.50029668829491
0.0860501500000000	-3.49836119101684
0.0861501500000000	-3.49647841030371
0.0862501500000000	-3.49464892492411
0.0863501500000000	-3.49287333209960
0.0864501500000000	-3.49115224817531
0.0865501500000000	-3.48948630932244
0.0866501500000000	-3.48787617227423
0.0867501500000000	-3.48632251509751
0.0868501500000000	-3.48482603800185
0.0869501500000000	-3.48338746418846
0.0870501500000000	-3.48200754074124
0.0871501500000000	-3.48068703956256
0.0872501500000000	-3.47942675835632
0.0873501500000000	-3.47822752166136
0.0874501500000000	-3.47709018193822
0.0875501500000000	-3.47601562071258
0.0876501500000000	-3.47500474977900
0.0877501500000000	-3.47405851246877
0.0878501500000000	-3.47317788498599
0.0879501500000000	-3.47236387781640
0.0880501500000000	-3.47161753721358
0.0881501500000000	-3.47093994676788
0.0882501500000000	-3.47033222906347
0.0883501500000000	-3.46979554742962
0.0884501500000000	-3.46933110779265
0.0885501500000000	-3.46894016063556
0.0886501500000000	-3.46862400307293
0.0887501500000000	-3.46838398104934
0.0888501500000000	-3.46822149167020
0.0889501500000000	-3.46813798567463
0.0890501500000000	-3.46813497006095
0.0891501500000000	-3.46821401087622
0.0892501500000000	-3.46837673618213
0.0893501500000000	-3.46862483921100
0.0894501500000000	-3.46896008172650
0.0895501500000000	-3.46938429760529
0.0896501500000000	-3.46989939665719
0.0897501500000000	-3.47050736870334
0.0898501500000000	-3.47121028793320
0.0899501500000000	-3.47201031756397
0.0900501500000000	-3.47290971482760
0.0901501500000000	-3.47391083631367
0.0902501500000000	-3.47501614369886
0.0903501500000000	-3.47622820989716
0.0904501500000000	-3.47754972566839
0.0905501500000000	-3.47898350672662
0.0906501500000000	-3.48053250139452
0.0907501500000000	-3.48219979885477
0.0908501500000000	-3.48398863805527
0.0909501500000000	-3.48590241733129
0.0910501500000000	-3.48794470481487
0.0911501500000000	-3.49011924971022
0.0912501500000000	-3.49242999452274
0.0913501500000000	-3.49488108834039
0.0914501500000000	-3.49747690127772
0.0915501500000000	-3.50022204020697
0.0916501500000000	-3.50312136591636
0.0917501500000000	-3.50618001185373
0.0918501500000000	-3.50940340463461
0.0919501500000000	-3.51279728651791
0.0920501500000000	-3.51636774008007
0.0921501500000000	-3.52012121535095
0.0922501500000000	-3.52406455971211
0.0923501500000000	-3.52820505090198
0.0924501500000000	-3.53255043352344
0.0925501500000000	-3.53710895950970
0.0926501500000000	-3.54188943307456
0.0927501500000000	-3.54690126075725
0.0928501500000000	-3.55215450727054
0.0929501500000000	-3.55765995797906
0.0930501500000000	-3.56342918897517
0.0931501500000000	-3.56947464588885
0.0932501500000000	-3.57580973277129
0.0933501500000000	-3.58244891263795
0.0934501500000000	-3.58940782155586
0.0935501500000000	-3.59670339852554
0.0936501500000000	-3.60435403385626
0.0937501500000000	-3.61237973928721
0.0938501500000000	-3.62080234379508
0.0939501500000000	-3.62964571988701
0.0940501500000000	-3.63893604625818
0.0941501500000000	-3.64870211405988
0.0942501500000000	-3.65897568576634
0.0943501500000000	-3.66979191786712
0.0944501500000000	-3.68118986151083
0.0945501500000000	-3.69321305901356
0.0946501500000000	-3.70591025913979
0.0947501500000000	-3.71933628071599
0.0948501500000000	-3.73355306309285
0.0949501500000000	-3.74863095416990
0.0950501500000000	-3.76465030351901
0.0951501500000000	-3.78170345166175
0.0952501500000000	-3.79989723992717
0.0953501500000000	-3.81935621344100
0.0954501500000000	-3.84022676044511
0.0955501500000000	-3.86268253691562
0.0956501500000000	-3.88693168729351
0.0957501500000000	-3.91322662589423
0.0958501500000000	-3.94187755245886
0.0959501500000000	-3.97327155495041
0.0960501500000000	-4.00790032311197
0.0961501500000000	-4.04640159608347
0.0962501500000000	-4.08962341912364
0.0963501500000000	-4.13872815604276
0.0964501500000000	-4.19536999661378
0.0965501500000000	-4.26201869254228
0.0966501500000000	-4.34260313369849
0.0967501500000000	-4.44394962091246
0.0968501500000000	-4.57959182185893
0.0969501500000000	-4.78308482369479
0.0970501500000000	-5.19179587391771
0.0971131000000000	-8.97635023101074
0.0971131000000000	-8.97635023101074
0.0972131000000000	-4.98391775998050
0.0973131000000000	-4.67859092752620
0.0974131000000000	-4.49822887666139
0.0975131000000000	-4.36903419558413
0.0976131000000000	-4.26788081434528
0.0977131000000000	-4.18446799305257
0.0978131000000000	-4.11330106313554
0.0979131000000000	-4.05110021237673
0.0980131000000000	-3.99574989522348
0.0981131000000000	-3.94580562720500
0.0982131000000000	-3.90023710951185
0.0983131000000000	-3.85828360013644
0.0984131000000000	-3.81936737568169
0.0985131000000000	-3.78303935528446
0.0986131000000000	-3.74894353008060
0.0987131000000000	-3.71679289610360
0.0988131000000000	-3.68635269632294
0.0989131000000000	-3.65742845994363
0.0990131000000000	-3.62985727987103
0.0991131000000000	-3.60350133014385
0.0992131000000000	-3.57824296665134
0.0993131000000000	-3.55398096863021
0.0994131000000000	-3.53062761632311
0.0995131000000000	-3.50810639104881
0.0996131000000000	-3.48635014508568
0.0997131000000000	-3.46529963071055
0.0998131000000000	-3.44490230699756
0.0999131000000000	-3.42511136372197
0.100013100000000	-3.40588491662539
0.100113100000000	-3.38718533916298
0.100213100000000	-3.36897870386500
0.100313100000000	-3.35123431241989
0.100413100000000	-3.33392429808963
0.100513100000000	-3.31702328749472
0.100613100000000	-3.30050811143818
0.100713100000000	-3.28435755647594
0.100813100000000	-3.26855215053245
0.100913100000000	-3.25307397711173
0.101013100000000	-3.23790651364550
0.101113100000000	-3.22303449031063
0.101213100000000	-3.20844376628204
0.101313100000000	-3.19412122089949
0.101413100000000	-3.18005465764200
0.101513100000000	-3.16623271914271
0.101613100000000	-3.15264481175508
0.101713100000000	-3.13928103841065
0.101813100000000	-3.12613213869801
0.101913100000000	-3.11318943525073
0.102013100000000	-3.10044478566340
0.102113100000000	-3.08789053926571
0.102213100000000	-3.07551949817701
0.102313100000000	-3.06332488214280
0.102413100000000	-3.05130029672062
0.102513100000000	-3.03943970443969
0.102613100000000	-3.02773739860690
0.102713100000000	-3.01618797947298
0.102813100000000	-3.00478633250805
0.102913100000000	-2.99352760856657
0.103013100000000	-2.98240720574781
0.103113100000000	-2.97142075278073
0.103213100000000	-2.96056409378220
0.103313100000000	-2.94983327425457
0.103413100000000	-2.93922452820337
0.103513100000000	-2.92873426626962
0.103613100000000	-2.91835906478204
0.103713100000000	-2.90809565564509
0.103813100000000	-2.89794091698737
0.103913100000000	-2.88789186450264
0.104013100000000	-2.87794564342309
0.104113100000000	-2.86809952106990
0.104213100000000	-2.85835087993228
0.104313100000000	-2.84869721123042
0.104413100000000	-2.83913610892240
0.104513100000000	-2.82966526411879
0.104613100000000	-2.82028245987208
0.104713100000000	-2.81098556631123
0.104813100000000	-2.80177253609412
0.104913100000000	-2.79264140015346
0.105013100000000	-2.78359026371362
0.105113100000000	-2.77461730255790
0.105213100000000	-2.76572075952772
0.105313100000000	-2.75689894123652
0.105413100000000	-2.74815021498276
0.105513100000000	-2.73947300584781
0.105613100000000	-2.73086579396553
0.105713100000000	-2.72232711195146
0.105813100000000	-2.71385554248062
0.105913100000000	-2.70544971600371
0.106013100000000	-2.69710830859229
0.106113100000000	-2.68883003990433
0.106213100000000	-2.68061367126213
0.106313100000000	-2.67245800383524
0.106413100000000	-2.66436187692163
0.106513100000000	-2.65632416632065
0.106613100000000	-2.64834378279218
0.106713100000000	-2.64041967059632
0.106813100000000	-2.63255080610877
0.106913100000000	-2.62473619650720
0.107013100000000	-2.61697487852426
0.107113100000000	-2.60926591726326
0.107213100000000	-2.60160840507267
0.107313100000000	-2.59400146047616
0.107413100000000	-2.58644422715469
0.107513100000000	-2.57893587297787
0.107613100000000	-2.57147558908152
0.107713100000000	-2.56406258898907
0.107813100000000	-2.55669610777401
0.107913100000000	-2.54937540126148
0.108013100000000	-2.54209974526644
0.108113100000000	-2.53486843486674
0.108213100000000	-2.52768078370901
0.108313100000000	-2.52053612334565
0.108413100000000	-2.51343380260128
0.108513100000000	-2.50637318696710
0.108613100000000	-2.49935365802161
0.108713100000000	-2.49237461287652
0.108813100000000	-2.48543546364625
0.108913100000000	-2.47853563694011
0.109013100000000	-2.47167457337589
0.109113100000000	-2.46485172711367
0.109213100000000	-2.45806656540911
0.109313100000000	-2.45131856818499
0.109413100000000	-2.44460722762027
0.109513100000000	-2.43793204775575
0.109613100000000	-2.43129254411557
0.109713100000000	-2.42468824334380
0.109813100000000	-2.41811868285527
0.109913100000000	-2.41158341050022
0.110013100000000	-2.40508198424188
0.110113100000000	-2.39861397184650
0.110213100000000	-2.39217895058532
0.110313100000000	-2.38577650694770
0.110413100000000	-2.37940623636526
0.110513100000000	-2.37306774294616
0.110613100000000	-2.36676063921932
0.110713100000000	-2.36048454588810
0.110813100000000	-2.35423909159292
0.110913100000000	-2.34802391268253
0.111013100000000	-2.34183865299352
0.111113100000000	-2.33568296363774
0.111213100000000	-2.32955650279722
0.111313100000000	-2.32345893552637
0.111413100000000	-2.31738993356111
0.111513100000000	-2.31134917513461
0.111613100000000	-2.30533634479937
0.111713100000000	-2.29935113325551
0.111813100000000	-2.29339323718477
0.111913100000000	-2.28746235909021
0.112013100000000	-2.28155820714129
0.112113100000000	-2.27568049502407
0.112213100000000	-2.26982894179646
0.112313100000000	-2.26400327174814
0.112413100000000	-2.25820321426513
0.112513100000000	-2.25242850369875
0.112613100000000	-2.24667887923874
0.112713100000000	-2.24095408479059
0.112813100000000	-2.23525386885663
0.112913100000000	-2.22957798442099
0.113013100000000	-2.22392618883810
0.113113100000000	-2.21829824372475
0.113213100000000	-2.21269391485545
0.113313100000000	-2.20711297206104
0.113413100000000	-2.20155518913039
0.113513100000000	-2.19602034371513
0.113613100000000	-2.19050821723726
0.113713100000000	-2.18501859479950
0.113813100000000	-2.17955126509836
0.113913100000000	-2.17410602033980
0.114013100000000	-2.16868265615738
0.114113100000000	-2.16328097153279
0.114213100000000	-2.15790076871873
0.114313100000000	-2.15254185316400
0.114413100000000	-2.14720403344080
0.114513100000000	-2.14188712117409
0.114613100000000	-2.13659093097293
0.114713100000000	-2.13131528036384
0.114813100000000	-2.12605998972596
0.114913100000000	-2.12082488222813
0.115013100000000	-2.11560978376761
0.115113100000000	-2.11041452291059
0.115213100000000	-2.10523893083428
0.115313100000000	-2.10008284127061
0.115413100000000	-2.09494609045151
0.115513100000000	-2.08982851705556
0.115613100000000	-2.08472996215623
0.115713100000000	-2.07965026917135
0.115813100000000	-2.07458928381406
0.115913100000000	-2.06954685404497
0.116013100000000	-2.06452283002564
0.116113100000000	-2.05951706407324
0.116213100000000	-2.05452941061642
0.116313100000000	-2.04955972615233
0.116413100000000	-2.04460786920470
0.116513100000000	-2.03967370028306
0.116613100000000	-2.03475708184298
0.116713100000000	-2.02985787824728
0.116813100000000	-2.02497595572830
0.116913100000000	-2.02011118235104
0.117013100000000	-2.01526342797726
0.117113100000000	-2.01043256423050
0.117213100000000	-2.00561846446190
0.117313100000000	-2.00082100371692
0.117413100000000	-1.99604005870283
0.117513100000000	-1.99127550775706
0.117613100000000	-1.98652723081624
0.117713100000000	-1.98179510938603
0.117813100000000	-1.97707902651166
0.117913100000000	-1.97237886674923
0.118013100000000	-1.96769451613756
0.118113100000000	-1.96302586217087
0.118213100000000	-1.95837279377198
0.118313100000000	-1.95373520126620
0.118413100000000	-1.94911297635582
0.118513100000000	-1.94450601209515
0.118613100000000	-1.93991420286620
0.118713100000000	-1.93533744435489
0.118813100000000	-1.93077563352780
0.118913100000000	-1.92622866860944
0.119013100000000	-1.92169644906007
0.119113100000000	-1.91717887555398
0.119213100000000	-1.91267584995831
0.119313100000000	-1.90818727531225
0.119413100000000	-1.90371305580684
0.119513100000000	-1.89925309676509
0.119613100000000	-1.89480730462258
0.119713100000000	-1.89037558690855
0.119813100000000	-1.88595785222728
0.119913100000000	-1.88155401024000
0.120013100000000	-1.87716397164710
0.120113100000000	-1.87278764817076
0.120213100000000	-1.86842495253796
0.120313100000000	-1.86407579846383
0.120413100000000	-1.85974010063538
0.120513100000000	-1.85541777469555
0.120613100000000	-1.85110873722760
0.120713100000000	-1.84681290573987
0.120813100000000	-1.84253019865076
0.120913100000000	-1.83826053527413
0.121013100000000	-1.83400383580495
0.121113100000000	-1.82976002130524
0.121213100000000	-1.82552901369031
0.121313100000000	-1.82131073571531
0.121413100000000	-1.81710511096197
0.121513100000000	-1.81291206382571
0.121613100000000	-1.80873151950296
0.121713100000000	-1.80456340397870
0.121813100000000	-1.80040764401434
0.121913100000000	-1.79626416713574
0.122013100000000	-1.79213290162155
0.122113100000000	-1.78801377649173
0.122213100000000	-1.78390672149631
0.122313100000000	-1.77981166710439
0.122413100000000	-1.77572854449330
0.122513100000000	-1.77165728553806
0.122613100000000	-1.76759782280094
0.122713100000000	-1.76355008952129
0.122813100000000	-1.75951401960556
0.122913100000000	-1.75548954761748
0.123013100000000	-1.75147660876843
0.123113100000000	-1.74747513890805
0.123213100000000	-1.74348507451496
0.123313100000000	-1.73950635268765
0.123413100000000	-1.73553891113562
0.123513100000000	-1.73158268817058
0.123613100000000	-1.72763762269792
0.123713100000000	-1.72370365420825
0.123813100000000	-1.71978072276913
0.123913100000000	-1.71586876901696
0.124013100000000	-1.71196773414903
0.124113100000000	-1.70807755991564
0.124213100000000	-1.70419818861248
0.124313100000000	-1.70032956307304
0.124413100000000	-1.69647162666124
0.124513100000000	-1.69262432326411
0.124613100000000	-1.68878759728466
0.124713100000000	-1.68496139363491
0.124813100000000	-1.68114565772889
0.124913100000000	-1.67734033547598
0.125013100000000	-1.67354537327418
0.125113100000000	-1.66976071800360
0.125213100000000	-1.66598631702003
0.125313100000000	-1.66222211814865
0.125413100000000	-1.65846806967777
0.125513100000000	-1.65472412035281
0.125613100000000	-1.65099021937024
0.125713100000000	-1.64726631637175
0.125813100000000	-1.64355236143841
0.125913100000000	-1.63984830508500
0.126013100000000	-1.63615409825445
0.126113100000000	-1.63246969231228
0.126213100000000	-1.62879503904123
0.126313100000000	-1.62513009063594
0.126413100000000	-1.62147479969772
0.126513100000000	-1.61782911922938
0.126613100000000	-1.61419300263024
0.126713100000000	-1.61056640369110
0.126813100000000	-1.60694927658935
0.126913100000000	-1.60334157588420
0.127013100000000	-1.59974325651190
0.127113100000000	-1.59615427378114
0.127213100000000	-1.59257458336840
0.127313100000000	-1.58900414131349
0.127413100000000	-1.58544290401513
0.127513100000000	-1.58189082822654
0.127613100000000	-1.57834787105116
0.127713100000000	-1.57481398993847
0.127813100000000	-1.57128914267977
0.127913100000000	-1.56777328740412
0.128013100000000	-1.56426638257431
0.128113100000000	-1.56076838698290
0.128213100000000	-1.55727925974828
0.128313100000000	-1.55379896031089
0.128413100000000	-1.55032744842939
0.128513100000000	-1.54686468417695
0.128613100000000	-1.54341062793758
0.128713100000000	-1.53996524040253
0.128813100000000	-1.53652848256674
0.128913100000000	-1.53310031572530
0.129013100000000	-1.52968070147004
0.129113100000000	-1.52626960168614
0.129213100000000	-1.52286697854876
0.129313100000000	-1.51947279451975
0.129413100000000	-1.51608701234442
0.129513100000000	-1.51270959504833
0.129613100000000	-1.50934050593415
0.129713100000000	-1.50597970857857
0.129813100000000	-1.50262716682920
0.129913100000000	-1.49928284480162
0.130013100000000	-1.49594670687636
0.130113100000000	-1.49261871769602
0.130213100000000	-1.48929884216234
0.130313100000000	-1.48598704543342
0.130413100000000	-1.48268329292088
0.130513100000000	-1.47938755028711
0.130613100000000	-1.47609978344257
0.130713100000000	-1.47281995854309
0.130813100000000	-1.46954804198726
0.130913100000000	-1.46628400041377
0.131013100000000	-1.46302780069893
0.131113100000000	-1.45977940995405
0.131213100000000	-1.45653879552303
0.131313100000000	-1.45330592497982
0.131413100000000	-1.45008076612607
0.131513100000000	-1.44686328698869
0.131613100000000	-1.44365345581752
0.131713100000000	-1.44045124108300
0.131813100000000	-1.43725661147387
0.131913100000000	-1.43406953589492
0.132013100000000	-1.43088998346475
0.132113100000000	-1.42771792351358
0.132213100000000	-1.42455332558109
0.132313100000000	-1.42139615941426
0.132413100000000	-1.41824639496527
0.132513100000000	-1.41510400238944
0.132613100000000	-1.41196895204313
0.132713100000000	-1.40884121448175
0.132813100000000	-1.40572076045777
0.132913100000000	-1.40260756091872
0.133013100000000	-1.39950158700524
0.133113100000000	-1.39640281004921
0.133213100000000	-1.39331120157181
0.133313100000000	-1.39022673328164
0.133413100000000	-1.38714937707293
0.133513100000000	-1.38407910502369
0.133613100000000	-1.38101588939388
0.133713100000000	-1.37795970262371
0.133813100000000	-1.37491051733183
0.133913100000000	-1.37186830631361
0.134013100000000	-1.36883304253948
0.134113100000000	-1.36580469915319
0.134213100000000	-1.36278324947018
0.134313100000000	-1.35976866697593
0.134413100000000	-1.35676092532435
0.134513100000000	-1.35375999833618
0.134613100000000	-1.35076585999740
0.134713100000000	-1.34777848445768
0.134813100000000	-1.34479784602884
0.134913100000000	-1.34182391918333
0.135013100000000	-1.33885667855273
0.135113100000000	-1.33589609892628
0.135213100000000	-1.33294215524940
0.135313100000000	-1.32999482262224
0.135413100000000	-1.32705407629828
0.135513100000000	-1.32411989168290
0.135613100000000	-1.32119224433199
0.135713100000000	-1.31827110995059
0.135813100000000	-1.31535646439150
0.135913100000000	-1.31244828365398
0.136013100000000	-1.30954654388239
0.136113100000000	-1.30665122136489
0.136213100000000	-1.30376229253217
0.136313100000000	-1.30087973395613
0.136413100000000	-1.29800352234867
0.136513100000000	-1.29513363456038
0.136613100000000	-1.29227004757937
0.136713100000000	-1.28941273853001
0.136813100000000	-1.28656168467175
0.136913100000000	-1.28371686339790
0.137013100000000	-1.28087825223451
0.137113100000000	-1.27804582883915
0.137213100000000	-1.27521957099980
0.137313100000000	-1.27239945663371
0.137413100000000	-1.26958546378627
0.137513100000000	-1.26677757062990
0.137613100000000	-1.26397575546297
0.137713100000000	-1.26117999670872
0.137813100000000	-1.25839027291415
0.137913100000000	-1.25560656274903
0.138013100000000	-1.25282884500481
0.138113100000000	-1.25005709859356
0.138213100000000	-1.24729130254704
0.138313100000000	-1.24453143601560
0.138413100000000	-1.24177747826722
0.138513100000000	-1.23902940868653
0.138613100000000	-1.23628720677382
0.138713100000000	-1.23355085214406
0.138813100000000	-1.23082032452601
0.138913100000000	-1.22809560376119
0.139013100000000	-1.22537666980300
0.139113100000000	-1.22266350271580
0.139213100000000	-1.21995608267398
0.139313100000000	-1.21725438996105
0.139413100000000	-1.21455840496879
0.139513100000000	-1.21186810819630
0.139613100000000	-1.20918348024920
0.139713100000000	-1.20650450183871
0.139813100000000	-1.20383115378084
0.139913100000000	-1.20116341699552
0.140013100000000	-1.19850127250577
0.140113100000000	-1.19584470143687
0.140213100000000	-1.19319368501554
0.140313100000000	-1.19054820456917
0.140413100000000	-1.18790824152496
0.140513100000000	-1.18527377740918
0.140613100000000	-1.18264479384636
0.140713100000000	-1.18002127255851
0.140813100000000	-1.17740319536439
0.140913100000000	-1.17479054417870
0.141013100000000	-1.17218330101140
0.141113100000000	-1.16958144796688
0.141213100000000	-1.16698496724332
0.141313100000000	-1.16439384113187
0.141413100000000	-1.16180805201602
0.141513100000000	-1.15922758237081
0.141613100000000	-1.15665241476221
0.141713100000000	-1.15408253184632
0.141813100000000	-1.15151791636877
0.141913100000000	-1.14895855116402
0.142013100000000	-1.14640441915462
0.142113100000000	-1.14385550335065
0.142213100000000	-1.14131178684895
0.142313100000000	-1.13877325283254
0.142413100000000	-1.13623988456995
0.142513100000000	-1.13371166541456
0.142613100000000	-1.13118857880400
0.142713100000000	-1.12867060825949
0.142813100000000	-1.12615773738523
0.142913100000000	-1.12364994986779
0.143013100000000	-1.12114722947550
0.143113100000000	-1.11864956005782
0.143213100000000	-1.11615692554480
0.143313100000000	-1.11366930994641
0.143413100000000	-1.11118669735202
0.143513100000000	-1.10870907192981
0.143613100000000	-1.10623641792614
0.143713100000000	-1.10376871966508
0.143813100000000	-1.10130596154774
0.143913100000000	-1.09884812805179
0.144013100000000	-1.09639520373087
0.144113100000000	-1.09394717321408
0.144213100000000	-1.09150402120537
0.144313100000000	-1.08906573248309
0.144413100000000	-1.08663229189940
0.144513100000000	-1.08420368437976
0.144613100000000	-1.08177989492240
0.144713100000000	-1.07936090859783
0.144813100000000	-1.07694671054833
0.144913100000000	-1.07453728598739
0.145013100000000	-1.07213262019927
0.145113100000000	-1.06973269853849
0.145213100000000	-1.06733750642931
0.145313100000000	-1.06494702936528
0.145413100000000	-1.06256125290873
0.145513100000000	-1.06018016269030
0.145613100000000	-1.05780374440850
0.145713100000000	-1.05543198382916
0.145813100000000	-1.05306486678506
0.145913100000000	-1.05070237917542
0.146013100000000	-1.04834450696544
0.146113100000000	-1.04599123618587
0.146213100000000	-1.04364255293253
0.146313100000000	-1.04129844336592
0.146413100000000	-1.03895889371074
0.146513100000000	-1.03662389025545
0.146613100000000	-1.03429341935189
0.146713100000000	-1.03196746741477
0.146813100000000	-1.02964602092132
0.146913100000000	-1.02732906641086
0.147013100000000	-1.02501659048434
0.147113100000000	-1.02270857980396
0.147213100000000	-1.02040502109279
0.147313100000000	-1.01810590113429
0.147413100000000	-1.01581120677199
0.147513100000000	-1.01352092490904
0.147613100000000	-1.01123504250783
0.147713100000000	-1.00895354658962
0.147813100000000	-1.00667642423413
0.147913100000000	-1.00440366257915
0.148013100000000	-1.00213524882019
0.148113100000000	-0.999871170210074
0.148213100000000	-0.997611414058597
0.148313100000000	-0.995355967732128
0.148413100000000	-0.993104818653254
0.148513100000000	-0.990857954300419
0.148613100000000	-0.988615362207562
0.148713100000000	-0.986377029963759
0.148813100000000	-0.984142945212870
0.148913100000000	-0.981913095653188
0.149013100000000	-0.979687469037091
0.149113100000000	-0.977466053170699
0.149213100000000	-0.975248835913529
0.149313100000000	-0.973035805178160
0.149413100000000	-0.970826948929892
0.149513100000000	-0.968622255186420
0.149613100000000	-0.966421712017498
0.149713100000000	-0.964225307544613
0.149813100000000	-0.962033029940662
0.149913100000000	-0.959844867429629
0.150013100000000	-0.957660808286263
0.150113100000000	-0.955480840835772
0.150213100000000	-0.953304953453493
0.150313100000000	-0.951133134564599
0.150413100000000	-0.948965372643773
0.150513100000000	-0.946801656214915
0.150613100000000	-0.944641973850835
0.150713100000000	-0.942486314172948
0.150813100000000	-0.940334665850982
0.150913100000000	-0.938187017602678
0.151013100000000	-0.936043358193499
0.151113100000000	-0.933903676436336
0.151213100000000	-0.931767961191224
0.151313100000000	-0.929636201365049
0.151413100000000	-0.927508385911276
0.151513100000000	-0.925384503829652
0.151613100000000	-0.923264544165940
0.151713100000000	-0.921148496011635
0.151813100000000	-0.919036348503691
0.151913100000000	-0.916928090824250
0.152013100000000	-0.914823712200369
0.152113100000000	-0.912723201903756
0.152213100000000	-0.910626549250501
0.152313100000000	-0.908533743600810
0.152413100000000	-0.906444774358751
0.152513100000000	-0.904359630971986
0.152613100000000	-0.902278302931521
0.152713100000000	-0.900200779771446
0.152813100000000	-0.898127051068680
0.152913100000000	-0.896057106442727
0.153013100000000	-0.893990935555419
0.153113100000000	-0.891928528110673
0.153213100000000	-0.889869873854243
0.153313100000000	-0.887814962573480
0.153413100000000	-0.885763784097088
0.153513100000000	-0.883716328294883
0.153613100000000	-0.881672585077559
0.153713100000000	-0.879632544396448
0.153813100000000	-0.877596196243289
0.153913100000000	-0.875563530649997
0.154013100000000	-0.873534537688425
0.154113100000000	-0.871509207470145
0.154213100000000	-0.869487530146214
0.154313100000000	-0.867469495906953
0.154413100000000	-0.865455094981722
0.154513100000000	-0.863444317638697
0.154613100000000	-0.861437154184653
0.154713100000000	-0.859433594964743
0.154813100000000	-0.857433630362283
0.154913100000000	-0.855437250798536
0.155013100000000	-0.853444446732498
0.155113100000000	-0.851455208660690
0.155213100000000	-0.849469527116943
0.155313100000000	-0.847487392672192
0.155413100000000	-0.845508795934269
0.155513100000000	-0.843533727547696
0.155613100000000	-0.841562178193484
0.155713100000000	-0.839594138588927
0.155813100000000	-0.837629599487405
0.155913100000000	-0.835668551678183
0.156013100000000	-0.833710985986209
0.156113100000000	-0.831756893271928
0.156213100000000	-0.829806264431074
0.156313100000000	-0.827859090394487
0.156413100000000	-0.825915362127917
0.156513100000000	-0.823975070631832
0.156613100000000	-0.822038206941230
0.156713100000000	-0.820104762125454
0.156813100000000	-0.818174727287999
0.156913100000000	-0.816248093566334
0.157013100000000	-0.814324852131713
0.157113100000000	-0.812404994188996
0.157213100000000	-0.810488510976467
0.157313100000000	-0.808575393765650
0.157413100000000	-0.806665633861140
0.157513100000000	-0.804759222600416
0.157613100000000	-0.802856151353669
0.157713100000000	-0.800956411523632
0.157813100000000	-0.799059994545396
0.157913100000000	-0.797166891886249
0.158013100000000	-0.795277095045498
0.158113100000000	-0.793390595554302
0.158213100000000	-0.791507384975503
0.158313100000000	-0.789627454903457
0.158413100000000	-0.787750796963874
0.158513100000000	-0.785877402813645
0.158613100000000	-0.784007264140681
0.158713100000000	-0.782140372663757
0.158813100000000	-0.780276720132339
0.158913100000000	-0.778416298326433
0.159013100000000	-0.776559099056421
0.159113100000000	-0.774705114162906
0.159213100000000	-0.772854335516552
0.159313100000000	-0.771006755017930
0.159413100000000	-0.769162364597363
0.159513100000000	-0.767321156214772
0.159613100000000	-0.765483121859523
0.159713100000000	-0.763648253550278
0.159813100000000	-0.761816543334841
0.159913100000000	-0.759987983290009

==> n275khalf_a5.txt <==
0.0310000000000000	-12.1508034046695
0.0330000000000000	-11.0906632094946
0.0350000000000000	-10.2776124268873
0.0370000000000000	-9.50318299125686
0.0390000000000000	-9.05405084745584
0.0394000000000000	-9.01391184705681
0.0398000000000000	-8.99475108921344
0.0402000000000000	-8.99856091120912
0.0406000000000000	-9.03454751276740
0.0410000000000000	-9.11238890580393
0.0414000000000000	-9.25575080257886
0.0418000000000000	-9.51856305168606
0.0422000000000000	-10.0902266098828
0.0426000000000000	-11.3989297489822
0.0430000000000000	-9.59172285905556
0.0434000000000000	-8.95073069318999
0.0438000000000000	-8.52355312967159
0.0442000000000000	-8.19100315054245
0.0446000000000000	-7.91323820355893
0.0450000000000000	-7.67246522540575
0.0454000000000000	-7.45891114974809
0.0458000000000000	-7.26588447520851
0.0462000000000000	-7.08954027753668
0.0482000000000000	-6.38712793975514
0.0502000000000000	-5.88292546063353
0.0522000000000000	-5.50821360053801
0.0542000000000000	-5.21387250427234
0.0562000000000000	-4.95718860743892
0.0582000000000000	-4.69789041811461
0.0602000000000000	-4.42693044262525
0.0622000000000000	-4.15791983286448
0.0642000000000000	-3.91091959548796
0.0662000000000000	-3.69822808042467
0.0682000000000000	-3.52442543172482
0.0702000000000000	-3.39163116579780
0.0722000000000000	-3.29970864628138
0.0742000000000000	-3.40042905670021
0.0762000000000000	-3.25454653232713
0.0782000000000000	-3.31876172531459
0.0802000000000000	-3.50115509574814
0.0814000000000000	-3.86223369666380
0.0818000000000000	-3.85824209533307
0.0822000000000000	-3.86126141505490
0.0826000000000000	-3.91839561074145
0.0830000000000000	-4.01292835775431
0.0834000000000000	-4.16330906410145
0.0838000000000000	-4.35818013046802
0.0842000000000000	-4.62609730135666
0.0846000000000000	-5.04076352744670
0.0850000000000000	-5.93810754603428
0.0854000000000000	-6.03276453356293
0.0858000000000000	-5.01808145518098
0.0862000000000000	-4.54774493413880
0.0866000000000000	-4.23293986466838
0.0870000000000000	-3.99435339828044
0.0874000000000000	-3.80062859572034
0.0878000000000000	-3.63766430429854
0.0882000000000000	-3.49461910390144
0.0886000000000000	-3.36818024407290
0.0890000000000000	-3.25440865901570
0.0894000000000000	-3.15067297207743
0.0898000000000000	-3.05531059852341
0.0918000000000000	-2.66519976763493
0.0938000000000000	-2.36595956806827
0.0958000000000000	-2.12194469182784
0.0978000000000000	-1.93437824971486
0.0998000000000000	-1.73631412320782
0.101800000000000	-1.57895378698526
0.103800000000000	-1.46631182011519
0.105800000000000	-1.31366403296466
0.107800000000000	-1.20093041332368
0.109800000000000	-1.10323266368385
0.111800000000000	-1.03477618977017
0.113800000000000	-0.922547087649697
0.115800000000000	-0.846778218882653
0.117800000000000	-0.783680410168258
0.119800000000000	-0.796467029364510

==> n275khalf_a5_asymp.txt <==
0.0270000000000000	-12.3199243713872
0.0271000000000000	-12.0638185854228
0.0272000000000000	-11.8760030361867
0.0273000000000000	-11.7229708862763
0.0274000000000000	-11.5911972543092
0.0275000000000000	-11.4738550700465
0.0276000000000000	-11.3670115034113
0.0277000000000000	-11.2681916331980
0.0278000000000000	-11.1757355989809
0.0279000000000000	-11.0884751791382
0.0280000000000000	-11.0055564327475
0.0281000000000000	-10.9263357632110
0.0282000000000000	-10.8503157021019
0.0283000000000000	-10.7771034837338
0.0284000000000000	-10.7063833437433
0.0285000000000000	-10.6378974227161
0.0286000000000000	-10.5714322536926
0.0287000000000000	-10.5068089817891
0.0288000000000000	-10.4438761432621
0.0289000000000000	-10.3825042399284
0.0290000000000000	-10.3225815984267
0.0291000000000000	-10.2640111655423
0.0292000000000000	-10.2067079965222
0.0293000000000000	-10.1505972639088
0.0294000000000000	-10.0956126625228
0.0295000000000000	-10.0416951195750
0.0296000000000000	-9.98879174239771
0.0297000000000000	-9.93685495309754
0.0298000000000000	-9.88584177162587
0.0299000000000000	-9.83571321771499
0.0300000000000000	-9.78643380877746
0.0301000000000000	-9.73797113585905
0.0302000000000000	-9.69029550352234
0.0303000000000000	-9.64337962243593
0.0304000000000000	-9.59719834568259
0.0305000000000000	-9.55172844154158
0.0306000000000000	-9.50694839686724
0.0307000000000000	-9.46283824626582
0.0308000000000000	-9.41937942313147
0.0309000000000000	-9.37655462929035
0.0310000000000000	-9.33434772055565
0.0311000000000000	-9.29274360594541
0.0312000000000000	-9.25172815868054
0.0313000000000000	-9.21128813738019
0.0314000000000000	-9.17141111611763
0.0315000000000000	-9.13208542220417
0.0316000000000000	-9.09330008073757
0.0317000000000000	-9.05504476509277
0.0318000000000000	-9.01730975265137
0.0319000000000000	-8.98008588516571
0.0320000000000000	-8.94336453323752
0.0321000000000000	-8.90713756446306
0.0322000000000000	-8.87139731485677
0.0323000000000000	-8.83613656321814
0.0324000000000000	-8.80134850815077
0.0325000000000000	-8.76702674748142
0.0326000000000000	-8.73316525985995
0.0327000000000000	-8.69975838835039
0.0328000000000000	-8.66680082584858
0.0329000000000000	-8.63428760218421
0.0330000000000000	-8.60221407278491
0.0331000000000000	-8.57057590879760
0.0332000000000000	-8.53936908857812
0.0333000000000000	-8.50858989047441
0.0334000000000000	-8.47823488684168
0.0335000000000000	-8.44830093923996
0.0336000000000000	-8.41878519477571
0.0337000000000000	-8.38968508355985
0.0338000000000000	-8.36099831726491
0.0339000000000000	-8.33272288877360
0.0340000000000000	-8.30485707292159
0.0341000000000000	-8.27739942834641
0.0342000000000000	-8.25034880046524
0.0343000000000000	-8.22370432561423
0.0344000000000000	-8.19746543639348
0.0345000000000000	-8.17163186827305
0.0346000000000000	-8.14620366752845
0.0347000000000000	-8.12118120058746
0.0348000000000000	-8.09656516488567
0.0349000000000000	-8.07235660134450
0.0350000000000000	-8.04855690860476
0.0351000000000000	-8.02516785916992
0.0352000000000000	-8.00219161763722
0.0353000000000000	-7.97963076122250
0.0354000000000000	-7.95748830281627
0.0355000000000000	-7.93576771684453
0.0356000000000000	-7.91447296825054
0.0357000000000000	-7.89360854496232
0.0358000000000000	-7.87317949426801
0.0359000000000000	-7.85319146358842
0.0360000000000000	-7.83365074621462
0.0361000000000000	-7.81456433267230
0.0362000000000000	-7.79593996848466
0.0363000000000000	-7.77778621923788
0.0364000000000000	-7.76011254401089
0.0365000000000000	-7.74292937842052
0.0366000000000000	-7.72624822876228
0.0367000000000000	-7.71008177900444
0.0368000000000000	-7.69444401273135
0.0369000000000000	-7.67935035254654
0.0370000000000000	-7.66481781995653
0.0371000000000000	-7.65086521938863
0.0372000000000000	-7.63751335078390
0.0373000000000000	-7.62478525619469
0.0374000000000000	-7.61270650706272
0.0375000000000000	-7.60130554043968
0.0376000000000000	-7.59061405444217
0.0377000000000000	-7.58066747585433
0.0378000000000000	-7.57150551620380
0.0379000000000000	-7.56317283712073
0.0380000000000000	-7.55571985173753
0.0381000000000000	-7.54920369686149
0.0382000000000000	-7.54368942146339
0.0383000000000000	-7.53925145186162
0.0384000000000000	-7.53597541461202
0.0385000000000000	-7.53396042721476
0.0386000000000000	-7.53332200844793
0.0387000000000000	-7.53419582091905
0.0388000000000000	-7.53674254871515
0.0389000000000000	-7.54115434999325
0.0390000000000000	-7.54766353701252
0.0391000000000000	-7.55655447505079
0.0392000000000000	-7.56818024804774
0.0393000000000000	-7.58298658342134
0.0394000000000000	-7.60154719538740
0.0395000000000000	-7.62461778287426
0.0396000000000000	-7.65322190663806
0.0397000000000000	-7.68879439151297
0.0398000000000000	-7.73343575072985
0.0399000000000000	-7.79040000424259
0.0400000000000000	-7.86513181662741
0.0401000000000000	-7.96781742683547
0.0402000000000000	-8.12124323260587
0.0403000000000000	-8.39752446019926
0.0404000000000000	-10.1890967276805
0.0404020000000000	-10.7419446130781
0.0404020000000000	-10.7419446130781
0.0405020000000000	-8.35959138466201
0.0406020000000000	-8.03854930047656
0.0407020000000000	-7.84195737700276
0.0408020000000000	-7.69650059686630
0.0409020000000000	-7.57914854885801
0.0410020000000000	-7.47963159595711
0.0411020000000000	-7.39246772600272
0.0412020000000000	-7.31438287304246
0.0413020000000000	-7.24326417469326
0.0414020000000000	-7.17766830568545
0.0415020000000000	-7.11656530204570
0.0416020000000000	-7.05919428195676
0.0417020000000000	-7.00497709577385
0.0418020000000000	-6.95346405739102
0.0419020000000000	-6.90429843807278
0.0420020000000000	-6.85719243948920
0.0421020000000000	-6.81191046163897
0.0422020000000000	-6.76825715932630
0.0423020000000000	-6.72606873130531
0.0424020000000000	-6.68520644582090
0.0425020000000000	-6.64555174705461
0.0426020000000000	-6.60700250072932
0.0427020000000000	-6.56947007474975
0.0428020000000000	-6.53287704145853
0.0429020000000000	-6.49715534913369
0.0430020000000000	-6.46224485222485
0.0431020000000000	-6.42809211904203
0.0432020000000000	-6.39464945631969
0.0433020000000000	-6.36187410496919
0.0434020000000000	-6.32972757218140
0.0435020000000000	-6.29817507304244
0.0436020000000000	-6.26718506079281
0.0437020000000000	-6.23672882935789
0.0438020000000000	-6.20678017520051
0.0439020000000000	-6.17731510817511
0.0440020000000000	-6.14831160309884
0.0441020000000000	-6.11974938534450
0.0442020000000000	-6.09160974501055
0.0443020000000000	-6.06387537521364
0.0444020000000000	-6.03653023083874
0.0445020000000000	-6.00955940471589
0.0446020000000000	-5.98294901870351
0.0447020000000000	-5.95668612757397
0.0448020000000000	-5.93075863393517
0.0449020000000000	-5.90515521270052
0.0450020000000000	-5.87986524384785
0.0451020000000000	-5.85487875239818
0.0452020000000000	-5.83018635470210
0.0453020000000000	-5.80577921025384
0.0454020000000000	-5.78164897836308
0.0455020000000000	-5.75778777910741
0.0456020000000000	-5.73418815806694
0.0457020000000000	-5.71084305440899
0.0458020000000000	-5.68774577194727
0.0459020000000000	-5.66488995284824
0.0460020000000000	-5.64226955369865
0.0461020000000000	-5.61987882368363
0.0462020000000000	-5.59771228465524
0.0463020000000000	-5.57576471289786
0.0464020000000000	-5.55403112241918
0.0465020000000000	-5.53250674961597
0.0466020000000000	-5.51118703918031
0.0467020000000000	-5.49006763112756
0.0468020000000000	-5.46914434884011
0.0469020000000000	-5.44841318803251
0.0470020000000000	-5.42787030655375
0.0471020000000000	-5.40751201495124
0.0472020000000000	-5.38733476772892
0.0473020000000000	-5.36733515523876
0.0474020000000000	-5.34750989615111
0.0475020000000000	-5.32785583045469
0.0476020000000000	-5.30836991294193
0.0477020000000000	-5.28904920713952
0.0478020000000000	-5.26989087964796
0.0479020000000000	-5.25089219485722
0.0480020000000000	-5.23205051000871
0.0481020000000000	-5.21336327057652
0.0482020000000000	-5.19482800594321
0.0483020000000000	-5.17644232534777
0.0484020000000000	-5.15820391408529
0.0485020000000000	-5.14011052993955
0.0486020000000000	-5.12215999983156
0.0487020000000000	-5.10435021666839
0.0488020000000000	-5.08667913637789
0.0489020000000000	-5.06914477511621
0.0490020000000000	-5.05174520663609
0.0491020000000000	-5.03447855980469
0.0492020000000000	-5.01734301626100
0.0493020000000000	-5.00033680820310
0.0494020000000000	-4.98345821629692
0.0495020000000000	-4.96670556769828
0.0496020000000000	-4.95007723418098
0.0497020000000000	-4.93357163036396
0.0498020000000000	-4.91718721203136
0.0499020000000000	-4.90092247453951
0.0500020000000000	-4.88477595130556
0.0501020000000000	-4.86874621237254
0.0502020000000000	-4.85283186304636
0.0503020000000000	-4.83703154260029
0.0504020000000000	-4.82134392304295
0.0505020000000000	-4.80576770794605
0.0506020000000000	-4.79030163132831
0.0507020000000000	-4.77494445659242
0.0508020000000000	-4.75969497551198
0.0509020000000000	-4.74455200726541
0.0510020000000000	-4.72951439751452
0.0511020000000000	-4.71458101752488
0.0512020000000000	-4.69975076332603
0.0513020000000000	-4.68502255490909
0.0514020000000000	-4.67039533545992
0.0515020000000000	-4.65586807062586
0.0516020000000000	-4.64143974781426
0.0517020000000000	-4.62710937552115
0.0518020000000000	-4.61287598268854
0.0519020000000000	-4.59873861808876
0.0520020000000000	-4.58469634973456
0.0521020000000000	-4.57074826431361
0.0522020000000000	-4.55689346664620
0.0523020000000000	-4.54313107916502
0.0524020000000000	-4.52946024141588
0.0525020000000000	-4.51588010957840
0.0526020000000000	-4.50238985600560
0.0527020000000000	-4.48898866878172
0.0528020000000000	-4.47567575129712
0.0529020000000000	-4.46245032183965
0.0530020000000000	-4.44931161320167
0.0531020000000000	-4.43625887230202
0.0532020000000000	-4.42329135982215
0.0533020000000000	-4.41040834985596
0.0534020000000000	-4.39760912957257
0.0535020000000000	-4.38489299889151
0.0536020000000000	-4.37225927016977
0.0537020000000000	-4.35970726790027
0.0538020000000000	-4.34723632842105
0.0539020000000000	-4.33484579963501
0.0540020000000000	-4.32253504073948
0.0541020000000000	-4.31030342196541
0.0542020000000000	-4.29815032432563
0.0543020000000000	-4.28607513937189
0.0544020000000000	-4.27407726896032
0.0545020000000000	-4.26215612502495
0.0546020000000000	-4.25031112935890
0.0547020000000000	-4.23854171340311
0.0548020000000000	-4.22684731804207
0.0549020000000000	-4.21522739340655
0.0550020000000000	-4.20368139868278
0.0551020000000000	-4.19220880192808
0.0552020000000000	-4.18080907989252
0.0553020000000000	-4.16948171784649
0.0554020000000000	-4.15822620941387
0.0555020000000000	-4.14704205641072
0.0556020000000000	-4.13592876868912
0.0557020000000000	-4.12488586398614
0.0558020000000000	-4.11391286777766
0.0559020000000000	-4.10300931313687
0.0560020000000000	-4.09217474059735
0.0561020000000000	-4.08140869802051
0.0562020000000000	-4.07071074046724
0.0563020000000000	-4.06008043007371
0.0564020000000000	-4.04951733593104
0.0565020000000000	-4.03902103396890
0.0566020000000000	-4.02859110684268
0.0567020000000000	-4.01822714382438
0.0568020000000000	-4.00792874069684
0.0569020000000000	-3.99769549965140
0.0570020000000000	-3.98752702918884
0.0571020000000000	-3.97742294402335
0.0572020000000000	-3.96738286498974
0.0573020000000000	-3.95740641895347
0.0574020000000000	-3.94749323872363
0.0575020000000000	-3.93764296296874
0.0576020000000000	-3.92785523613523
0.0577020000000000	-3.91812970836859
0.0578020000000000	-3.90846603543708
0.0579020000000000	-3.89886387865802
0.0580020000000000	-3.88932290482639
0.0581020000000000	-3.87984278614593
0.0582020000000000	-3.87042320016251
0.0583020000000000	-3.86106382969977
0.0584020000000000	-3.85176436279696
0.0585020000000000	-3.84252449264897
0.0586020000000000	-3.83334391754841
0.0587020000000000	-3.82422234082984
0.0588020000000000	-3.81515947081591
0.0589020000000000	-3.80615502076557
0.0590020000000000	-3.79720870882418
0.0591020000000000	-3.78832025797546
0.0592020000000000	-3.77948939599544
0.0593020000000000	-3.77071585540808
0.0594020000000000	-3.76199937344278
0.0595020000000000	-3.75333969199363
0.0596020000000000	-3.74473655758042
0.0597020000000000	-3.73618972131128
0.0598020000000000	-3.72769893884711
0.0599020000000000	-3.71926397036759
0.0600020000000000	-3.71088458053885
0.0601020000000000	-3.70256053848281
0.0602020000000000	-3.69429161774800
0.0603020000000000	-3.68607759628210
0.0604020000000000	-3.67791825640592
0.0605020000000000	-3.66981338478904
0.0606020000000000	-3.66176277242692
0.0607020000000000	-3.65376621461954
0.0608020000000000	-3.64582351095161
0.0609020000000000	-3.63793446527420
0.0610020000000000	-3.63009888568797
0.0611020000000000	-3.62231658452782
0.0612020000000000	-3.61458737834905
0.0613020000000000	-3.60691108791504
0.0614020000000000	-3.59928753818637
0.0615020000000000	-3.59171655831145
0.0616020000000000	-3.58419798161863
0.0617020000000000	-3.57673164560980
0.0618020000000000	-3.56931739195548
0.0619020000000000	-3.56195506649138
0.0620020000000000	-3.55464451921656
0.0621020000000000	-3.54738560429293
0.0622020000000000	-3.54017818004645
0.0623020000000000	-3.53302210896976
0.0624020000000000	-3.52591725772635
0.0625020000000000	-3.51886349715634
0.0626020000000000	-3.51186070228376
0.0627020000000000	-3.50490875232552
0.0628020000000000	-3.49800753070188
0.0629020000000000	-3.49115692504858
0.0630020000000000	-3.48435682723067
0.0631020000000000	-3.47760713335795
0.0632020000000000	-3.47090774380212
0.0633020000000000	-3.46425856321564
0.0634020000000000	-3.45765950055239
0.0635020000000000	-3.45111046909006
0.0636020000000000	-3.44461138645436
0.0637020000000000	-3.43816217464510
0.0638020000000000	-3.43176276006411
0.0639020000000000	-3.42541307354517
0.0640020000000000	-3.41911305038577
0.0641020000000000	-3.41286263038098
0.0642020000000000	-3.40666175785934
0.0643020000000000	-3.40051038172084
0.0644020000000000	-3.39440845547703
0.0645020000000000	-3.38835593729338
0.0646020000000000	-3.38235279003384
0.0647020000000000	-3.37639898130773
0.0648020000000000	-3.37049448351908
0.0649020000000000	-3.36463927391823
0.0650020000000000	-3.35883333465617
0.0651020000000000	-3.35307665284125
0.0652020000000000	-3.34736922059865
0.0653020000000000	-3.34171103513260
0.0654020000000000	-3.33610209879132
0.0655020000000000	-3.33054241913492
0.0656020000000000	-3.32503200900630
0.0657020000000000	-3.31957088660508
0.0658020000000000	-3.31415907556475
0.0659020000000000	-3.30879660503311
0.0660020000000000	-3.30348350975606
0.0661020000000000	-3.29821983016492
0.0662020000000000	-3.29300561246742
0.0663020000000000	-3.28784090874239
0.0664020000000000	-3.28272577703830
0.0665020000000000	-3.27766028147595
0.0666020000000000	-3.27264449235517
0.0667020000000000	-3.26767848626596
0.0668020000000000	-3.26276234620405
0.0669020000000000	-3.25789616169111
0.0670020000000000	-3.25308002889977
0.0671020000000000	-3.24831405078368
0.0672020000000000	-3.24359833721272
0.0673020000000000	-3.23893300511364
0.0674020000000000	-3.23431817861630
0.0675020000000000	-3.22975398920575
0.0676020000000000	-3.22524057588038
0.0677020000000000	-3.22077808531636
0.0678020000000000	-3.21636667203871
0.0679020000000000	-3.21200649859918
0.0680020000000000	-3.20769773576128
0.0681020000000000	-3.20344056269272
0.0682020000000000	-3.19923516716569
0.0683020000000000	-3.19508174576513
0.0684020000000000	-3.19098050410553
0.0685020000000000	-3.18693165705648
0.0686020000000000	-3.18293542897746
0.0687020000000000	-3.17899205396230
0.0688020000000000	-3.17510177609358
0.0689020000000000	-3.17126484970767
0.0690020000000000	-3.16748153967070
0.0691020000000000	-3.16375212166605
0.0692020000000000	-3.16007688249394
0.0693020000000000	-3.15645612038359
0.0694020000000000	-3.15289014531863
0.0695020000000000	-3.14937927937642
0.0696020000000000	-3.14592385708184
0.0697020000000000	-3.14252422577642
0.0698020000000000	-3.13918074600342
0.0699020000000000	-3.13589379190977
0.0700020000000000	-3.13266375166570
0.0701020000000000	-3.12949102790288
0.0702020000000000	-3.12637603817215
0.0703020000000000	-3.12331921542178
0.0704020000000000	-3.12032100849731
0.0705020000000000	-3.11738188266427
0.0706020000000000	-3.11450232015473
0.0707020000000000	-3.11168282073929
0.0708020000000000	-3.10892390232562
0.0709020000000000	-3.10622610158520
0.0710020000000000	-3.10358997460969
0.0711020000000000	-3.10101609759871
0.0712020000000000	-3.09850506758072
0.0713020000000000	-3.09605750316898
0.0714020000000000	-3.09367404535450
0.0715020000000000	-3.09135535833823
0.0716020000000000	-3.08910213040484
0.0717020000000000	-3.08691507484042
0.0718020000000000	-3.08479493089693
0.0719020000000000	-3.08274246480599
0.0720020000000000	-3.08075847084543
0.0721020000000000	-3.07884377246140
0.0722020000000000	-3.07699922344994
0.0723020000000000	-3.07522570920155
0.0724020000000000	-3.07352414801285
0.0725020000000000	-3.07189549246972
0.0726020000000000	-3.07034073090657
0.0727020000000000	-3.06886088894674
0.0728020000000000	-3.06745703112963
0.0729020000000000	-3.06613026263020
0.0730020000000000	-3.06488173107740
0.0731020000000000	-3.06371262847823
0.0732020000000000	-3.06262419325497
0.0733020000000000	-3.06161771240347
0.0734020000000000	-3.06069452378137
0.0735020000000000	-3.05985601853559
0.0736020000000000	-3.05910364367938
0.0737020000000000	-3.05843890483004
0.0738020000000000	-3.05786336911959
0.0739020000000000	-3.05737866829141
0.0740020000000000	-3.05698650199743
0.0741020000000000	-3.05668864131149
0.0742020000000000	-3.05648693247618
0.0743020000000000	-3.05638330090189
0.0744020000000000	-3.05637975543869
0.0745020000000000	-3.05647839294369
0.0746020000000000	-3.05668140316866
0.0747020000000000	-3.05699107399523
0.0748020000000000	-3.05740979704762
0.0749020000000000	-3.05794007371617
0.0750020000000000	-3.05858452162810
0.0751020000000000	-3.05934588160588
0.0752020000000000	-3.06022702515810
0.0753020000000000	-3.06123096255224
0.0754020000000000	-3.06236085152457
0.0755020000000000	-3.06362000668829
0.0756020000000000	-3.06501190970827
0.0757020000000000	-3.06654022031835
0.0758020000000000	-3.06820878826649
0.0759020000000000	-3.07002166628297
0.0760020000000000	-3.07198312417854
0.0761020000000000	-3.07409766419282
0.0762020000000000	-3.07637003772824
0.0763020000000000	-3.07880526362234
0.0764020000000000	-3.08140864813135
0.0765020000000000	-3.08418580682079
0.0766020000000000	-3.08714268858592
0.0767020000000000	-3.09028560205530
0.0768020000000000	-3.09362124466720
0.0769020000000000	-3.09715673474981
0.0770020000000000	-3.10089964698579
0.0771020000000000	-3.10485805169854
0.0772020000000000	-3.10904055846535
0.0773020000000000	-3.11345636464202
0.0774020000000000	-3.11811530947800
0.0775020000000000	-3.12302793461308
0.0776020000000000	-3.12820555188053
0.0777020000000000	-3.13366031950165
0.0778020000000000	-3.13940532794971
0.0779020000000000	-3.14545469699408
0.0780020000000000	-3.15182368571811
0.0781020000000000	-3.15852881764936
0.0782020000000000	-3.16558802356373
0.0783020000000000	-3.17302080504608
0.0784020000000000	-3.18084842253644
0.0785020000000000	-3.18909411239634
0.0786020000000000	-3.19778333854111
0.0787020000000000	-3.20694408546098
0.0788020000000000	-3.21660720107884
0.0789020000000000	-3.22680679997515
0.0790020000000000	-3.23758074020141
0.0791020000000000	-3.24897119041059
0.0792020000000000	-3.26102530864431
0.0793020000000000	-3.27379606024170
0.0794020000000000	-3.28734321055399
0.0795020000000000	-3.30173453930635
0.0796020000000000	-3.31704733877948
0.0797020000000000	-3.33337027933156
0.0798020000000000	-3.35080575594109
0.0799020000000000	-3.36947287273784
0.0800020000000000	-3.38951128570187
0.0801020000000000	-3.41108621780286
0.0802020000000000	-3.43439510390169
0.0803020000000000	-3.45967654540912
0.0804020000000000	-3.48722261060288
0.0805020000000000	-3.51739610263019
0.0806020000000000	-3.55065541595404
0.0807020000000000	-3.58759137190041
0.0808020000000000	-3.62898370716792
0.0809020000000000	-3.67589131740739
0.0810020000000000	-3.72980378732215
0.0811020000000000	-3.79291211888951
0.0812020000000000	-3.86863255900454
0.0813020000000000	-3.96273425050181
0.0814020000000000	-4.08616391171293
0.0815020000000000	-4.26401470452724
0.0816020000000000	-4.58028517606989
0.0816930000000000	-6.90831712724582
0.0816930000000000	-6.90831712724582
0.0817930000000000	-4.53433973206789
0.0818930000000000	-4.22776362483223
0.0819930000000000	-4.04675909354893
0.0820930000000000	-3.91707592662221
0.0821930000000000	-3.81549763447724
0.0822930000000000	-3.73169334456795
0.0823930000000000	-3.66015546721489
0.0824930000000000	-3.59759772058806
0.0825930000000000	-3.54190095607317
0.0826930000000000	-3.49161851917879
0.0827930000000000	-3.44571872267466
0.0828930000000000	-3.40343989207001
0.0829930000000000	-3.36420365209038
0.0830930000000000	-3.32756045042250
0.0831930000000000	-3.29315392707755
0.0832930000000000	-3.26069680972880
0.0833930000000000	-3.22995413144702
0.0834930000000000	-3.20073125379859
0.0835930000000000	-3.17286513322543
0.0836930000000000	-3.14621783071852
0.0837930000000000	-3.12067160699247
0.0838930000000000	-3.09612515995132
0.0839930000000000	-3.07249069936729
0.0840930000000000	-3.04969164471591
0.0841930000000000	-3.02766079336068
0.0842930000000000	-3.00633884828486
0.0843930000000000	-2.98567322387359
0.0844930000000000	-2.96561706901849
0.0845930000000000	-2.94612846174891
0.0846930000000000	-2.92716974047176
0.0847930000000000	-2.90870694492362
0.0848930000000000	-2.89070934592100
0.0849930000000000	-2.87314904750319
0.0850930000000000	-2.85600064849269
0.0851930000000000	-2.83924095313294
0.0852930000000000	-2.82284872250331
0.0853930000000000	-2.80680446000440
0.0854930000000000	-2.79109022545912
0.0855930000000000	-2.77568947336779
0.0856930000000000	-2.76058691164612
0.0857930000000000	-2.74576837781036
0.0858930000000000	-2.73122073008579
0.0859930000000000	-2.71693175133083
0.0860930000000000	-2.70289006400833
0.0861930000000000	-2.68908505471399
0.0862930000000000	-2.67550680700096
0.0863930000000000	-2.66214604143000
0.0864930000000000	-2.64899406193187
0.0865930000000000	-2.63604270770105
0.0866930000000000	-2.62328430994988
0.0867930000000000	-2.61071165294566
0.0868930000000000	-2.59831793883134
0.0869930000000000	-2.58609675579752
0.0870930000000000	-2.57404204922954
0.0871930000000000	-2.56214809550224
0.0872930000000000	-2.55040947813595
0.0873930000000000	-2.53882106606302
0.0874930000000000	-2.52737799378437
0.0875930000000000	-2.51607564322253
0.0876930000000000	-2.50490962709964
0.0877930000000000	-2.49387577368947
0.0878930000000000	-2.48297011280923
0.0879930000000000	-2.47218886293210
0.0880930000000000	-2.46152841931468
0.0881930000000000	-2.45098534304477
0.0882930000000000	-2.44055635092538
0.0883930000000000	-2.43023830611920
0.0884930000000000	-2.42002820948629
0.0885930000000000	-2.40992319155388
0.0886930000000000	-2.39992050506405
0.0887930000000000	-2.39001751804978
0.0888930000000000	-2.38021170739534
0.0889930000000000	-2.37050065284061
0.0890930000000000	-2.36088203139341
0.0891930000000000	-2.35135361211664
0.0892930000000000	-2.34191325126077
0.0893930000000000	-2.33255888771432
0.0894930000000000	-2.32328853874787
0.0895930000000000	-2.31410029602913
0.0896930000000000	-2.30499232188850
0.0897930000000000	-2.29596284581669
0.0898930000000000	-2.28701016117699
0.0899930000000000	-2.27813262211690
0.0900930000000000	-2.26932864066460
0.0901930000000000	-2.26059668399709
0.0902930000000000	-2.25193527186819
0.0903930000000000	-2.24334297418504
0.0904930000000000	-2.23481840872314
0.0905930000000000	-2.22636023897032
0.0906930000000000	-2.21796717209121
0.0907930000000000	-2.20963795700408
0.0908930000000000	-2.20137138256275
0.0909930000000000	-2.19316627583665
0.0910930000000000	-2.18502150048292
0.0911930000000000	-2.17693595520452
0.0912930000000000	-2.16890857228905
0.0913930000000000	-2.16093831622320
0.0914930000000000	-2.15302418237829
0.0915930000000000	-2.14516519576235
0.0916930000000000	-2.13736040983503
0.0917930000000000	-2.12960890538130
0.0918930000000000	-2.12190978944063
0.0919930000000000	-2.11426219428841
0.0920930000000000	-2.10666527646642
0.0921930000000000	-2.09911821585978
0.0922930000000000	-2.09162021481752
0.0923930000000000	-2.08417049731443
0.0924930000000000	-2.07676830815181
0.0925930000000000	-2.06941291219510
0.0926930000000000	-2.06210359364619
0.0927930000000000	-2.05483965534868
0.0928930000000000	-2.04762041812422
0.0929930000000000	-2.04044522013833
0.0930930000000000	-2.03331341629414
0.0931930000000000	-2.02622437765248
0.0932930000000000	-2.01917749087717
0.0933930000000000	-2.01217215770399
0.0934930000000000	-2.00520779443220
0.0935930000000000	-1.99828383143760
0.0936930000000000	-1.99139971270575
0.0937930000000000	-1.98455489538471
0.0938930000000000	-1.97774884935601
0.0939930000000000	-1.97098105682318
0.0940930000000000	-1.96425101191691
0.0941930000000000	-1.95755822031595
0.0942930000000000	-1.95090219888319
0.0943930000000000	-1.94428247531603
0.0944930000000000	-1.93769858781047
0.0945930000000000	-1.93115008473819
0.0946930000000000	-1.92463652433612
0.0947930000000000	-1.91815747440784
0.0948930000000000	-1.91171251203635
0.0949930000000000	-1.90530122330760
0.0950930000000000	-1.89892320304437
0.0951930000000000	-1.89257805455002
0.0952930000000000	-1.88626538936169
0.0953930000000000	-1.87998482701246
0.0954930000000000	-1.87373599480217
0.0955930000000000	-1.86751852757650
0.0956930000000000	-1.86133206751392
0.0957930000000000	-1.85517626392019
0.0958930000000000	-1.84905077303014
0.0959930000000000	-1.84295525781634
0.0960930000000000	-1.83688938780441
0.0961930000000000	-1.83085283889475
0.0962930000000000	-1.82484529319032
0.0963930000000000	-1.81886643883030
0.0964930000000000	-1.81291596982934
0.0965930000000000	-1.80699358592228
0.0966930000000000	-1.80109899241391
0.0967930000000000	-1.79523190003383
0.0968930000000000	-1.78939202479602
0.0969930000000000	-1.78357908786295
0.0970930000000000	-1.77779281541423
0.0971930000000000	-1.77203293851933
0.0972930000000000	-1.76629919301450
0.0973930000000000	-1.76059131938350
0.0974930000000000	-1.75490906264223
0.0975930000000000	-1.74925217222682
0.0976930000000000	-1.74362040188535
0.0977930000000000	-1.73801350957284
0.0978930000000000	-1.73243125734949
0.0979930000000000	-1.72687341128209
0.0980930000000000	-1.72133974134832
0.0981930000000000	-1.71583002134406
0.0982930000000000	-1.71034402879339
0.0983930000000000	-1.70488154486132
0.0984930000000000	-1.69944235426911
0.0985930000000000	-1.69402624521209
0.0986930000000000	-1.68863300927984
0.0987930000000000	-1.68326244137877
0.0988930000000000	-1.67791433965688
0.0989930000000000	-1.67258850543074
0.0990930000000000	-1.66728474311448
0.0991930000000000	-1.66200286015089
0.0992930000000000	-1.65674266694442
0.0993930000000000	-1.65150397679605
0.0994930000000000	-1.64628660584004
0.0995930000000000	-1.64109037298235
0.0996930000000000	-1.63591509984085
0.0997930000000000	-1.63076061068713
0.0998930000000000	-1.62562673238988
0.0999930000000000	-1.62051329435984
0.100093000000000	-1.61542012849626
0.100193000000000	-1.61034706913470
0.100293000000000	-1.60529395299637
0.100393000000000	-1.60026061913867
0.100493000000000	-1.59524690890713
0.100593000000000	-1.59025266588860
0.100693000000000	-1.58527773586561
0.100793000000000	-1.58032196677200
0.100893000000000	-1.57538520864961
0.100993000000000	-1.57046731360615
0.101093000000000	-1.56556813577411
0.101193000000000	-1.56068753127074
0.101293000000000	-1.55582535815902
0.101393000000000	-1.55098147640960
0.101493000000000	-1.54615574786376
0.101593000000000	-1.54134803619722
0.101693000000000	-1.53655820688486
0.101793000000000	-1.53178612716635
0.101893000000000	-1.52703166601258
0.101993000000000	-1.52229469409292
0.102093000000000	-1.51757508374330
0.102193000000000	-1.51287270893500
0.102293000000000	-1.50818744524427
0.102393000000000	-1.50351916982260
0.102493000000000	-1.49886776136776
0.102593000000000	-1.49423310009547
0.102693000000000	-1.48961506771177
0.102793000000000	-1.48501354738605
0.102893000000000	-1.48042842372468
0.102993000000000	-1.47585958274522
0.103093000000000	-1.47130691185133
0.103193000000000	-1.46677029980814
0.103293000000000	-1.46224963671828
0.103393000000000	-1.45774481399836
0.103493000000000	-1.45325572435607
0.103593000000000	-1.44878226176773
0.103693000000000	-1.44432432145639
0.103793000000000	-1.43988179987040
0.103893000000000	-1.43545459466243
0.103993000000000	-1.43104260466903
0.104093000000000	-1.42664572989052
0.104193000000000	-1.42226387147144
0.104293000000000	-1.41789693168134
0.104393000000000	-1.41354481389606
0.104493000000000	-1.40920742257934
0.104593000000000	-1.40488466326488
0.104693000000000	-1.40057644253873
0.104793000000000	-1.39628266802214
0.104893000000000	-1.39200324835469
0.104993000000000	-1.38773809317779
0.105093000000000	-1.38348711311860
0.105193000000000	-1.37925021977416
0.105293000000000	-1.37502732569599
0.105393000000000	-1.37081834437487
0.105493000000000	-1.36662319022605
0.105593000000000	-1.36244177857472
0.105693000000000	-1.35827402564173
0.105793000000000	-1.35411984852968
0.105893000000000	-1.34997916520926
0.105993000000000	-1.34585189450581
0.106093000000000	-1.34173795608628
0.106193000000000	-1.33763727044629
0.106293000000000	-1.33354975889760
0.106393000000000	-1.32947534355569
0.106493000000000	-1.32541394732772
0.106593000000000	-1.32136549390061
0.106693000000000	-1.31732990772941
0.106793000000000	-1.31330711402590
0.106893000000000	-1.30929703874740
0.106993000000000	-1.30529960858579
0.107093000000000	-1.30131475095674
0.107193000000000	-1.29734239398917
0.107293000000000	-1.29338246651486
0.107393000000000	-1.28943489805835
0.107493000000000	-1.28549961882689
0.107593000000000	-1.28157655970076
0.107693000000000	-1.27766565222358
0.107793000000000	-1.27376682859294
0.107893000000000	-1.26988002165116
0.107993000000000	-1.26600516487620
0.108093000000000	-1.26214219237278
0.108193000000000	-1.25829103886361
0.108293000000000	-1.25445163968083
0.108393000000000	-1.25062393075758
0.108493000000000	-1.24680784861972
0.108593000000000	-1.24300333037775
0.108693000000000	-1.23921031371875
0.108793000000000	-1.23542873689864
0.108893000000000	-1.23165853873442
0.108993000000000	-1.22789965859666
0.109093000000000	-1.22415203640204
0.109193000000000	-1.22041561260607
0.109293000000000	-1.21669032819595
0.109393000000000	-1.21297612468350
0.109493000000000	-1.20927294409825
0.109593000000000	-1.20558072898067
0.109693000000000	-1.20189942237546
0.109793000000000	-1.19822896782499
0.109893000000000	-1.19456930936289
0.109993000000000	-1.19092039150764
0.110093000000000	-1.18728215925641
0.110193000000000	-1.18365455807888
0.110293000000000	-1.18003753391124
0.110393000000000	-1.17643103315027
0.110493000000000	-1.17283500264751
0.110593000000000	-1.16924938970354
0.110693000000000	-1.16567414206233
0.110793000000000	-1.16210920790574
0.110893000000000	-1.15855453584804
0.110993000000000	-1.15501007493057
0.111093000000000	-1.15147577461647
0.111193000000000	-1.14795158478552
0.111293000000000	-1.14443745572897
0.111393000000000	-1.14093333814462
0.111493000000000	-1.13743918313181
0.111593000000000	-1.13395494218661
0.111693000000000	-1.13048056719702
0.111793000000000	-1.12701601043828
0.111893000000000	-1.12356122456824
0.111993000000000	-1.12011616262279
0.112093000000000	-1.11668077801141
0.112193000000000	-1.11325502451274
0.112293000000000	-1.10983885627024
0.112393000000000	-1.10643222778792
0.112493000000000	-1.10303509392613
0.112593000000000	-1.09964740989742
0.112693000000000	-1.09626913126245
0.112793000000000	-1.09290021392599
0.112893000000000	-1.08954061413297
0.112993000000000	-1.08619028846455
0.113093000000000	-1.08284919383435
0.113193000000000	-1.07951728748460
0.113293000000000	-1.07619452698248
0.113393000000000	-1.07288087021641
0.113493000000000	-1.06957627539249
0.113593000000000	-1.06628070103091
0.113693000000000	-1.06299410596245
0.113793000000000	-1.05971644932506
0.113893000000000	-1.05644769056043
0.113993000000000	-1.05318778941064
0.114093000000000	-1.04993670591489
0.114193000000000	-1.04669440040624
0.114293000000000	-1.04346083350839
0.114393000000000	-1.04023596613253
0.114493000000000	-1.03701975947423
0.114593000000000	-1.03381217501039
0.114693000000000	-1.03061317449620
0.114793000000000	-1.02742271996216
0.114893000000000	-1.02424077371114
0.114993000000000	-1.02106729831551
0.115093000000000	-1.01790225661427
0.115193000000000	-1.01474561171023
0.115293000000000	-1.01159732696726
0.115393000000000	-1.00845736600752
0.115493000000000	-1.00532569270879
0.115593000000000	-1.00220227120183
0.115693000000000	-0.999087065867700
0.115793000000000	-0.995980041335235
0.115893000000000	-0.992881162478459
0.115993000000000	-0.989790394414084
0.116093000000000	-0.986707702499028
0.116193000000000	-0.983633052327970
0.116293000000000	-0.980566409730935
0.116393000000000	-0.977507740770918
0.116493000000000	-0.974457011741529
0.116593000000000	-0.971414189164688
0.116693000000000	-0.968379239788330
0.116793000000000	-0.965352130584157
0.116893000000000	-0.962332828745412
0.116993000000000	-0.959321301684684
0.117093000000000	-0.956317517031742
0.117193000000000	-0.953321442631403
0.117293000000000	-0.950333046541415
0.117393000000000	-0.947352297030389
0.117493000000000	-0.944379162575730
0.117593000000000	-0.941413611861623
0.117693000000000	-0.938455613777026
0.117793000000000	-0.935505137413699
0.117893000000000	-0.932562152064253
0.117993000000000	-0.929626627220228
0.118093000000000	-0.926698532570191
0.118193000000000	-0.923777837997868
0.118293000000000	-0.920864513580286
0.118393000000000	-0.917958529585948
0.118493000000000	-0.915059856473034
0.118593000000000	-0.912168464887612
0.118693000000000	-0.909284325661885
0.118793000000000	-0.906407409812455
0.118893000000000	-0.903537688538602
0.118993000000000	-0.900675133220599
0.119093000000000	-0.897819715418033
0.119193000000000	-0.894971406868157
0.119293000000000	-0.892130179484260
0.119393000000000	-0.889296005354050
0.119493000000000	-0.886468856738070
0.119593000000000	-0.883648706068124
0.119693000000000	-0.880835525945726
0.119793000000000	-0.878029289140561
0.119893000000000	-0.875229968588975
0.119993000000000	-0.872437537392481

==> n35khalf_a5.txt <==
0.0150000000000000	-9.84789214374073
0.0158000000000000	-8.86258025773967
0.0166000000000000	-8.22393758644906
0.0174000000000000	-8.03827513090391
0.0176000000000000	-8.09551855793030
0.0178000000000000	-8.21001354736057
0.0180000000000000	-8.42938471449833
0.0182000000000000	-8.86698408851197
0.0184000000000000	-10.4378034051108
0.0186000000000000	-9.00461673581896
0.0188000000000000	-8.24721090390919
0.0190000000000000	-7.79845916785604
0.0192000000000000	-7.47456047116633
0.0194000000000000	-7.21598263945065
0.0196000000000000	-6.99822448751452
0.0204000000000000	-6.33608580494289
0.0212000000000000	-5.82502474307142
0.0220000000000000	-5.41030123788329
0.0228000000000000	-5.09802041853902
0.0236000000000000	-4.89072222792416
0.0244000000000000	-4.79877566479473
0.0252000000000000	-4.82804632907145
0.0254000000000000	-4.86015867337539
0.0256000000000000	-4.90512878560399
0.0258000000000000	-4.96554495206627
0.0260000000000000	-5.04491472206774
0.0262000000000000	-5.14874755492700
0.0264000000000000	-5.28612866028997
0.0266000000000000	-5.47811943071022
0.0268000000000000	-5.74537813637633
0.0270000000000000	-6.19910207034074
0.0272000000000000	-7.38837438139301
0.0274000000000000	-6.70913355882159
0.0276000000000000	-5.89427290502458
0.0278000000000000	-5.45312919063455
0.0280000000000000	-5.14980031779276
0.0282000000000000	-4.91166609007835
0.0284000000000000	-4.71680446323485
0.0286000000000000	-4.55033538620663
0.0288000000000000	-4.40377600744443
0.0290000000000000	-4.27480175140366
0.0292000000000000	-4.15721074393654
0.0294000000000000	-4.04982607576301
0.0314000000000000	-3.27582852967214
0.0334000000000000	-2.76595614029983
0.0354000000000000	-2.37989259861792
0.0374000000000000	-2.08925579954957
0.0394000000000000	-1.88168704861895
0.0414000000000000	-1.74502732550675
0.0434000000000000	-1.71088075412537
0.0454000000000000	-1.67869486744963
0.0474000000000000	-1.93597249957545
0.0494000000000000	-1.94110491265250
0.0514000000000000	-2.44188041858352
0.0522000000000000	-2.57559163372927
0.0524000000000000	-2.66021296792643
0.0526000000000000	-2.75621148595874
0.0528000000000000	-2.86661819591494
0.0530000000000000	-2.99593677762007
0.0532000000000000	-3.15168688380543
0.0534000000000000	-3.34476961743693
0.0536000000000000	-3.59887714076685
0.0538000000000000	-3.96763519408118
0.0540000000000000	-4.63820254744156
0.0542000000000000	-6.11294048599214
0.0544000000000000	-4.35558089948258
0.0546000000000000	-3.80692316162924
0.0548000000000000	-3.46936126349394
0.0550000000000000	-3.22400451627388
0.0552000000000000	-3.03066902673597
0.0554000000000000	-2.87083344974054
0.0556000000000000	-2.73441018431351
0.0558000000000000	-2.61587595053180
0.0560000000000000	-2.51002677446569
0.0562000000000000	-2.41458048456278
0.0564000000000000	-2.32780529914862
0.0594000000000000	-1.52842304286596
0.0624000000000000	-1.12630155030212
0.0654000000000000	-0.828964806588430
0.0684000000000000	-0.643622388052582
0.0714000000000000	-0.512760961995923
0.0744000000000000	-0.480361407922637
0.0774000000000000	-0.374265397725305
0.0804000000000000	-0.329310392746197
0.0834000000000000	-0.315311983472489
0.0864000000000000	-0.306642271565211
0.0894000000000000	-0.316649433312434
0.0924000000000000	-0.340418123300334
0.0954000000000000	-0.368936978742888
0.0984000000000000	-0.393742639591848

==> n35khalf_a5_asymp.txt <==
0.0140000000000000	-9.96533263178385
0.0141000000000000	-9.82834982575527
0.0142000000000000	-9.70143161308961
0.0143000000000000	-9.58277865014470
0.0144000000000000	-9.47112707840522
0.0145000000000000	-9.36555407745353
0.0146000000000000	-9.26536503574636
0.0147000000000000	-9.17002443336919
0.0148000000000000	-9.07911161743133
0.0149000000000000	-8.99229148964317
0.0150000000000000	-8.90929452005269
0.0151000000000000	-8.82990281807199
0.0152000000000000	-8.75394027634914
0.0153000000000000	-8.68126554684847
0.0154000000000000	-8.61176705684460
0.0155000000000000	-8.54535955367150
0.0156000000000000	-8.48198185121762
0.0157000000000000	-8.42159557860367
0.0158000000000000	-8.36418482669120
0.0159000000000000	-8.30975666724574
0.0160000000000000	-8.25834259502582
0.0161000000000000	-8.21000102622131
0.0162000000000000	-8.16482109078512
0.0163000000000000	-8.12292809972572
0.0164000000000000	-8.08449128017936
0.0165000000000000	-8.04973469955278
0.0166000000000000	-8.01895283117682
0.0167000000000000	-7.99253310719374
0.0168000000000000	-7.97098936959887
0.0169000000000000	-7.95501300081673
0.0170000000000000	-7.94555406418302
0.0171000000000000	-7.94395620427736
0.0172000000000000	-7.95219441853155
0.0173000000000000	-7.97332677528760
0.0174000000000000	-8.01244250916170
0.0175000000000000	-8.07895018107610
0.0176000000000000	-8.19341196432817
0.0177000000000000	-8.41749630234694
0.0178000000000000	-9.31712407384298
0.0178120000000000	-10.6186668878358
0.0178120000000000	-10.6186668878358
0.0179120000000000	-8.36514808565717
0.0180120000000000	-8.01397237828812
0.0181120000000000	-7.78959071419589
0.0182120000000000	-7.61751645408880
0.0183120000000000	-7.47447012033675
0.0184120000000000	-7.35008736914234
0.0185120000000000	-7.23883614797330
0.0186120000000000	-7.13740957191701
0.0187120000000000	-7.04367000966571
0.0188120000000000	-6.95615372890767
0.0189120000000000	-6.87381302786139
0.0190120000000000	-6.79587109642627
0.0191120000000000	-6.72173519220399
0.0192120000000000	-6.65094209182474
0.0193120000000000	-6.58312240912580
0.0194120000000000	-6.51797645207126
0.0195120000000000	-6.45525741030020
0.0196120000000000	-6.39475935370632
0.0197120000000000	-6.33630847845127
0.0198120000000000	-6.27975659948894
0.0199120000000000	-6.22497623121039
0.0200120000000000	-6.17185681260703
0.0201120000000000	-6.12030177160973
0.0202120000000000	-6.07022621436833
0.0203120000000000	-6.02155508654394
0.0204120000000000	-5.97422169573293
0.0205120000000000	-5.92816651347883
0.0206120000000000	-5.88333619612301
0.0207120000000000	-5.83968277869838
0.0208120000000000	-5.79716300696762
0.0209120000000000	-5.75573778074694
0.0210120000000000	-5.71537168765677
0.0211120000000000	-5.67603261096681
0.0212120000000000	-5.63769139865266
0.0213120000000000	-5.60032158343620
0.0214120000000000	-5.56389914564415
0.0215120000000000	-5.52840231233682
0.0216120000000000	-5.49381138743937
0.0217120000000000	-5.46010860863115
0.0218120000000000	-5.42727802757593
0.0219120000000000	-5.39530541075113
0.0220120000000000	-5.36417815869412
0.0221120000000000	-5.33388524195442
0.0222120000000000	-5.30441715244427
0.0223120000000000	-5.27576586923366
0.0224120000000000	-5.24792483815411
0.0225120000000000	-5.22088896487071
0.0226120000000000	-5.19465462136449
0.0227120000000000	-5.16921966604875
0.0228120000000000	-5.14458347803227
0.0229120000000000	-5.12074700635143
0.0230120000000000	-5.09771283533288
0.0231120000000000	-5.07548526763310
0.0232120000000000	-5.05407042694664
0.0233120000000000	-5.03347638290081
0.0234120000000000	-5.01371330128747
0.0235120000000000	-4.99479362355231
0.0236120000000000	-4.97673228041287
0.0237120000000000	-4.95954694566070
0.0238120000000000	-4.94325833769540
0.0239120000000000	-4.92789057823468
0.0240120000000000	-4.91347162007920
0.0241120000000000	-4.90003375896341
0.0242120000000000	-4.88761424864843
0.0243120000000000	-4.87625604386037
0.0244120000000000	-4.86600870295216
0.0245120000000000	-4.85692949198770
0.0246120000000000	-4.84908474536796
0.0247120000000000	-4.84255155669742
0.0248120000000000	-4.83741989967157
0.0249120000000000	-4.83379531594548
0.0250120000000000	-4.83180236083468
0.0251120000000000	-4.83158907725969
0.0252120000000000	-4.83333288820810
0.0253120000000000	-4.83724848268463
0.0254120000000000	-4.84359856198421
0.0255120000000000	-4.85270878762104
0.0256120000000000	-4.86498906894200
0.0257120000000000	-4.88096471649165
0.0258120000000000	-4.90132351133316
0.0259120000000000	-4.92698956734617
0.0260120000000000	-4.95924466399646
0.0261120000000000	-4.99993913081569
0.0262120000000000	-5.05188555480961
0.0263120000000000	-5.11966620843529
0.0264120000000000	-5.21151843282852
0.0265120000000000	-5.34467843429580
0.0266120000000000	-5.56651355109003
0.0267120000000000	-6.15043761053029
0.0267440000000000	-7.66216779977100
0.0267440000000000	-7.66216779977100
0.0268440000000000	-5.64543354860577
0.0269440000000000	-5.32137928265784
0.0270440000000000	-5.12396760770722
0.0271440000000000	-4.97831166473453
0.0272440000000000	-4.86106565941928
0.0273440000000000	-4.76185353157546
0.0274440000000000	-4.67514652829036
0.0275440000000000	-4.59764624429050
0.0276440000000000	-4.52722545895713
0.0277440000000000	-4.46243150282938
0.0278440000000000	-4.40222782386273
0.0279440000000000	-4.34584857882986
0.0280440000000000	-4.29271167461073
0.0281440000000000	-4.24236415117651
0.0282440000000000	-4.19444646589268
0.0283440000000000	-4.14866833514341
0.0284440000000000	-4.10479191681115
0.0285440000000000	-4.06261980941675
0.0286440000000000	-4.02198630169378
0.0287440000000000	-3.98275087012159
0.0288440000000000	-3.94479326508431
0.0289440000000000	-3.90800974146483
0.0290440000000000	-3.87231012795567
0.0291440000000000	-3.83761552060241
0.0292440000000000	-3.80385644748202
0.0293440000000000	-3.77097139351150
0.0294440000000000	-3.73890560374747
0.0295440000000000	-3.70761010434676
0.0296440000000000	-3.67704089531748
0.0297440000000000	-3.64715828008791
0.0298440000000000	-3.61792630495574
0.0299440000000000	-3.58931228747249
0.0300440000000000	-3.56128641733379
0.0301440000000000	-3.53382141678211
0.0302440000000000	-3.50689225016730
0.0303440000000000	-3.48047587435336
0.0304440000000000	-3.45455102325553
0.0305440000000000	-3.42909802104573
0.0306440000000000	-3.40409861955845
0.0307440000000000	-3.37953585622139
0.0308440000000000	-3.35539392947060
0.0309440000000000	-3.33165808912309
0.0310440000000000	-3.30831453959622
0.0311440000000000	-3.28535035420299
0.0312440000000000	-3.26275339903086
0.0313440000000000	-3.24051226514165
0.0314440000000000	-3.21861620801977
0.0315440000000000	-3.19705509335459
0.0316440000000000	-3.17581934837429
0.0317440000000000	-3.15489991805954
0.0318440000000000	-3.13428822565819
0.0319440000000000	-3.11397613700102
0.0320440000000000	-3.09395592818518
0.0321440000000000	-3.07422025624851
0.0322440000000000	-3.05476213250653
0.0323440000000000	-3.03557489826511
0.0324440000000000	-3.01665220265737
0.0325440000000000	-2.99798798238409
0.0326440000000000	-2.97957644316314
0.0327440000000000	-2.96141204271636
0.0328440000000000	-2.94348947514220
0.0329440000000000	-2.92580365653962
0.0330440000000000	-2.90834971176386
0.0331440000000000	-2.89112296220767
0.0332440000000000	-2.87411891451341
0.0333440000000000	-2.85733325013123
0.0334440000000000	-2.84076181564769
0.0335440000000000	-2.82440061381672
0.0336440000000000	-2.80824579523224
0.0337440000000000	-2.79229365058725
0.0338440000000000	-2.77654060347021
0.0339440000000000	-2.76098320365407
0.0340440000000000	-2.74561812083753
0.0341440000000000	-2.73044213880229
0.0342440000000000	-2.71545214995299
0.0343440000000000	-2.70064515021010
0.0344440000000000	-2.68601823422829
0.0345440000000000	-2.67156859091562
0.0346440000000000	-2.65729349923091
0.0347440000000000	-2.64319032423873
0.0348440000000000	-2.62925651340303
0.0349440000000000	-2.61548959310247
0.0350440000000000	-2.60188716535141
0.0351440000000000	-2.58844690471240
0.0352440000000000	-2.57516655538664
0.0353440000000000	-2.56204392847056
0.0354440000000000	-2.54907689936705
0.0355440000000000	-2.53626340534131
0.0356440000000000	-2.52360144321163
0.0357440000000000	-2.51108906716655
0.0358440000000000	-2.49872438670021
0.0359440000000000	-2.48650556465856
0.0360440000000000	-2.47443081538945
0.0361440000000000	-2.46249840299029
0.0362440000000000	-2.45070663964749
0.0363440000000000	-2.43905388406199
0.0364440000000000	-2.42753853995611
0.0365440000000000	-2.41615905465678
0.0366440000000000	-2.40491391775096
0.0367440000000000	-2.39380165980917
0.0368440000000000	-2.38282085117333
0.0369440000000000	-2.37197010080545
0.0370440000000000	-2.36124805519394
0.0371440000000000	-2.35065339731446
0.0372440000000000	-2.34018484564259
0.0373440000000000	-2.32984115321554
0.0374440000000000	-2.31962110674067
0.0375440000000000	-2.30952352574833
0.0376440000000000	-2.29954726178706
0.0377440000000000	-2.28969119765907
0.0378440000000000	-2.27995424669424
0.0379440000000000	-2.27033535206082
0.0380440000000000	-2.26083348611135
0.0381440000000000	-2.25144764976218
0.0382440000000000	-2.24217687190536
0.0383440000000000	-2.23302020885139
0.0384440000000000	-2.22397674380188
0.0385440000000000	-2.21504558635078
0.0386440000000000	-2.20622587201328
0.0387440000000000	-2.19751676178136
0.0388440000000000	-2.18891744170516
0.0389440000000000	-2.18042712249920
0.0390440000000000	-2.17204503917291
0.0391440000000000	-2.16377045068459
0.0392440000000000	-2.15560263961824
0.0393440000000000	-2.14754091188268
0.0394440000000000	-2.13958459643239
0.0395440000000000	-2.13173304500967
0.0396440000000000	-2.12398563190756
0.0397440000000000	-2.11634175375333
0.0398440000000000	-2.10880082931199
0.0399440000000000	-2.10136229930970
0.0400440000000000	-2.09402562627680
0.0401440000000000	-2.08679029441015
0.0402440000000000	-2.07965580945482
0.0403440000000000	-2.07262169860480
0.0404440000000000	-2.06568751042286
0.0405440000000000	-2.05885281477933
0.0406440000000000	-2.05211720281000
0.0407440000000000	-2.04548028689306
0.0408440000000000	-2.03894170064523
0.0409440000000000	-2.03250109893716
0.0410440000000000	-2.02615815792841
0.0411440000000000	-2.01991257512209
0.0412440000000000	-2.01376406943949
0.0413440000000000	-2.00771238131502
0.0414440000000000	-2.00175727281184
0.0415440000000000	-1.99589852775852
0.0416440000000000	-1.99013595190731
0.0417440000000000	-1.98446937311439
0.0418440000000000	-1.97889864154283
0.0419440000000000	-1.97342362988871
0.0420440000000000	-1.96804423363129
0.0421440000000000	-1.96276037130784
0.0422440000000000	-1.95757198481394
0.0423440000000000	-1.95247903973026
0.0424440000000000	-1.94748152567671
0.0425440000000000	-1.94257945669495
0.0426440000000000	-1.93777287166050
0.0427440000000000	-1.93306183472560
0.0428440000000000	-1.92844643579412
0.0429440000000000	-1.92392679103000
0.0430440000000000	-1.91950304340063
0.0431440000000000	-1.91517536325694
0.0432440000000000	-1.91094394895181
0.0433440000000000	-1.90680902749887
0.0434440000000000	-1.90277085527351
0.0435440000000000	-1.89882971875850
0.0436440000000000	-1.89498593533638
0.0437440000000000	-1.89123985413127
0.0438440000000000	-1.88759185690284
0.0439440000000000	-1.88404235899519
0.0440440000000000	-1.88059181034399
0.0441440000000000	-1.87724069654514
0.0442440000000000	-1.87398953998866
0.0443440000000000	-1.87083890106167
0.0444440000000000	-1.86778937942479
0.0445440000000000	-1.86484161536646
0.0446440000000000	-1.86199629124010
0.0447440000000000	-1.85925413298951
0.0448440000000000	-1.85661591176822
0.0449440000000000	-1.85408244565892
0.0450440000000000	-1.85165460149996
0.0451440000000000	-1.84933329682585
0.0452440000000000	-1.84711950193000
0.0453440000000000	-1.84501424205808
0.0454440000000000	-1.84301859974130
0.0455440000000000	-1.84113371727988
0.0456440000000000	-1.83936079938750
0.0457440000000000	-1.83770111600883
0.0458440000000000	-1.83615600532318
0.0459440000000000	-1.83472687694841
0.0460440000000000	-1.83341521536076
0.0461440000000000	-1.83222258354744
0.0462440000000000	-1.83115062691070
0.0463440000000000	-1.83020107744359
0.0464440000000000	-1.82937575819984
0.0465440000000000	-1.82867658808242
0.0466440000000000	-1.82810558697746
0.0467440000000000	-1.82766488126363
0.0468440000000000	-1.82735670972923
0.0469440000000000	-1.82718342993348
0.0470440000000000	-1.82714752505162
0.0471440000000000	-1.82725161124822
0.0472440000000000	-1.82749844562747
0.0473440000000000	-1.82789093481501
0.0474440000000000	-1.82843214423158
0.0475440000000000	-1.82912530812597
0.0476440000000000	-1.82997384044240
0.0477440000000000	-1.83098134660617
0.0478440000000000	-1.83215163632178
0.0479440000000000	-1.83348873748893
0.0480440000000000	-1.83499691135492
0.0481440000000000	-1.83668066903691
0.0482440000000000	-1.83854478956485
0.0483440000000000	-1.84059433961515
0.0484440000000000	-1.84283469512843
0.0485440000000000	-1.84527156503039
0.0486440000000000	-1.84791101730560
0.0487440000000000	-1.85075950770921
0.0488440000000000	-1.85382391144258
0.0489440000000000	-1.85711155816694
0.0490440000000000	-1.86063027078569
0.0491440000000000	-1.86438840849174
0.0492440000000000	-1.86839491465485
0.0493440000000000	-1.87265937021591
0.0494440000000000	-1.87719205336545
0.0495440000000000	-1.88200400641425
0.0496440000000000	-1.88710711092106
0.0497440000000000	-1.89251417233111
0.0498440000000000	-1.89823901560678
0.0499440000000000	-1.90429659360827
0.0500440000000000	-1.91070311031946
0.0501440000000000	-1.91747616142638
0.0502440000000000	-1.92463489526514
0.0503440000000000	-1.93220019778579
0.0504440000000000	-1.94019490596366
0.0505440000000000	-1.94864405507470
0.0506440000000000	-1.95757516649341
0.0507440000000000	-1.96701858425180
0.0508440000000000	-1.97700787062067
0.0509440000000000	-1.98758027358541
0.0510440000000000	-1.99877728248789
0.0511440000000000	-2.01064529257147
0.0512440000000000	-2.02323640508943
0.0513440000000000	-2.03660939757690
0.0514440000000000	-2.05083090964827
0.0515440000000000	-2.06597690444945
0.0516440000000000	-2.08213448642351
0.0517440000000000	-2.09940418500156
0.0518440000000000	-2.11790285530596
0.0519440000000000	-2.13776740739465
0.0520440000000000	-2.15915966533351
0.0521440000000000	-2.18227279349539
0.0522440000000000	-2.20733993874940
0.0523440000000000	-2.23464607378738
0.0524440000000000	-2.26454457911040
0.0525440000000000	-2.29748103831258
0.0526440000000000	-2.33402837396672
0.0527440000000000	-2.37494049978316
0.0528440000000000	-2.42123759297752
0.0529440000000000	-2.47434837465169
0.0530440000000000	-2.53636229412536
0.0531440000000000	-2.61051243094625
0.0532440000000000	-2.70220038323206
0.0533440000000000	-2.82151063324606
0.0534440000000000	-2.99092411393730
0.0535440000000000	-3.28105119291526
0.0536440000000000	-4.80989141099173
0.0536480000000000	-5.29682705120283
0.0536480000000000	-5.29682705120283
0.0537480000000000	-3.28061759021827
0.0538480000000000	-2.97728472210702
0.0539480000000000	-2.79750469818800
0.0540480000000000	-2.66854741883484
0.0541480000000000	-2.56750100306286
0.0542480000000000	-2.48413614047146
0.0543480000000000	-2.41298873387530
0.0544480000000000	-2.35079420595832
0.0545480000000000	-2.29544542595044
0.0546480000000000	-2.24550291306040
0.0547480000000000	-2.19993951142023
0.0548480000000000	-2.15799653671417
0.0549480000000000	-2.11909765568536
0.0550480000000000	-2.08279474879957
0.0551480000000000	-2.04873248297993
0.0552480000000000	-2.01662433406022
0.0553480000000000	-1.98623588677463
0.0554480000000000	-1.95737291269233
0.0555480000000000	-1.92987267411588
0.0556480000000000	-1.90359746001570
0.0557480000000000	-1.87842969996029
0.0558480000000000	-1.85426821522002
0.0559480000000000	-1.83102530352371
0.0560480000000000	-1.80862444444971
0.0561480000000000	-1.78699847335071
0.0562480000000000	-1.76608811349881
0.0563480000000000	-1.74584078529792
0.0564480000000000	-1.72620963208155
0.0565480000000000	-1.70715271687803
0.0566480000000000	-1.68863235535552
0.0567480000000000	-1.67061455814754
0.0568480000000000	-1.65306856171735
0.0569480000000000	-1.63596643141061
0.0570480000000000	-1.61928272376356
0.0571480000000000	-1.60299419775871
0.0572480000000000	-1.58707956675342
0.0573480000000000	-1.57151928439395
0.0574480000000000	-1.55629535907647
0.0575480000000000	-1.54139119250515
0.0576480000000000	-1.52679143868670
0.0577480000000000	-1.51248188033319
0.0578480000000000	-1.49844932015602
0.0579480000000000	-1.48468148494855
0.0580480000000000	-1.47116694069318
0.0581480000000000	-1.45789501720652
0.0582480000000000	-1.44485574106449
0.0583480000000000	-1.43203977573916
0.0584480000000000	-1.41943836803619
0.0585480000000000	-1.40704330005344
0.0586480000000000	-1.39484684599144
0.0587480000000000	-1.38284173323928
0.0588480000000000	-1.37102110723782
0.0589480000000000	-1.35937849968852
0.0590480000000000	-1.34790779973253
0.0591480000000000	-1.33660322777340
0.0592480000000000	-1.32545931165716
0.0593480000000000	-1.31447086495980
0.0594480000000000	-1.30363296716208
0.0595480000000000	-1.29294094551813
0.0596480000000000	-1.28239035844709
0.0597480000000000	-1.27197698029670
0.0598480000000000	-1.26169678734499
0.0599480000000000	-1.25154594492133
0.0600480000000000	-1.24152079554092
0.0601480000000000	-1.23161784795860
0.0602480000000000	-1.22183376705768
0.0603480000000000	-1.21216536449849
0.0604480000000000	-1.20260959005917
0.0605480000000000	-1.19316352360796
0.0606480000000000	-1.18382436765264
0.0607480000000000	-1.17458944041784
0.0608480000000000	-1.16545616940605
0.0609480000000000	-1.15642208540228
0.0610480000000000	-1.14748481688611
0.0611480000000000	-1.13864208481841
0.0612480000000000	-1.12989169777284
0.0613480000000000	-1.12123154738527
0.0614480000000000	-1.11265960409630
0.0615480000000000	-1.10417391316472
0.0616480000000000	-1.09577259093123
0.0617480000000000	-1.08745382131395
0.0618480000000000	-1.07921585251855
0.0619480000000000	-1.07105699394752
0.0620480000000000	-1.06297561329409
0.0621480000000000	-1.05497013380788
0.0622480000000000	-1.04703903172014
0.0623480000000000	-1.03918083381750
0.0624480000000000	-1.03139411515411
0.0625480000000000	-1.02367749689272
0.0626480000000000	-1.01602964426619
0.0627480000000000	-1.00844926465121
0.0628480000000000	-1.00093510574720
0.0629480000000000	-0.993485953853256
0.0630480000000000	-0.986100632237090
0.0631480000000000	-0.978777999589962
0.0632480000000000	-0.971516948562321
0.0633480000000000	-0.964316404375081
0.0634480000000000	-0.957175323501879
0.0635480000000000	-0.950092692418029
0.0636480000000000	-0.943067526412121
0.0637480000000000	-0.936098868456542
0.0638480000000000	-0.929185788133434
0.0639480000000000	-0.922327380612855
0.0640480000000000	-0.915522765680103
0.0641480000000000	-0.908771086809407
0.0642480000000000	-0.902071510281324
0.0643480000000000	-0.895423224341408
0.0644480000000000	-0.888825438397813
0.0645480000000000	-0.882277382255740
0.0646480000000000	-0.875778305386634
0.0647480000000000	-0.869327476230322
0.0648480000000000	-0.862924181528261
0.0649480000000000	-0.856567725686279
0.0650480000000000	-0.850257430165230
0.0651480000000000	-0.843992632898114
0.0652480000000000	-0.837772687732279
0.0653480000000000	-0.831596963895433
0.0654480000000000	-0.825464845484219
0.0655480000000000	-0.819375730974258
0.0656480000000000	-0.813329032750542
0.0657480000000000	-0.807324176657183
0.0658480000000000	-0.801360601565578
0.0659480000000000	-0.795437758960054
0.0660480000000000	-0.789555112540189
0.0661480000000000	-0.783712137838965
0.0662480000000000	-0.777908321856029
0.0663480000000000	-0.772143162705328
0.0664480000000000	-0.766416169276457
0.0665480000000000	-0.760726860909068
0.0666480000000000	-0.755074767079746
0.0667480000000000	-0.749459427100774
0.0668480000000000	-0.743880389830252
0.0669480000000000	-0.738337213393047
0.0670480000000000	-0.732829464912105
0.0671480000000000	-0.727356720249646
0.0672480000000000	-0.721918563757817
0.0673480000000000	-0.716514588038385
0.0674480000000000	-0.711144393711072
0.0675480000000000	-0.705807589190178
0.0676480000000000	-0.700503790469102
0.0677480000000000	-0.695232620912464
0.0678480000000000	-0.689993711055475
0.0679480000000000	-0.684786698410268
0.0680480000000000	-0.679611227278897
0.0681480000000000	-0.674466948572728
0.0682480000000000	-0.669353519637955
0.0683480000000000	-0.664270604086993
0.0684480000000000	-0.659217871635514
0.0685480000000000	-0.654194997944902
0.0686480000000000	-0.649201664469893
0.0687480000000000	-0.644237558311210
0.0688480000000000	-0.639302372072997
0.0689480000000000	-0.634395803724855
0.0690480000000000	-0.629517556468303
0.0691480000000000	-0.624667338607496
0.0692480000000000	-0.619844863424035
0.0693480000000000	-0.615049849055721
0.0694480000000000	-0.610282018379078
0.0695480000000000	-0.605541098895540
0.0696480000000000	-0.600826822621136
0.0697480000000000	-0.596138925979546
0.0698480000000000	-0.591477149698430
0.0699480000000000	-0.586841238708869
0.0700480000000000	-0.582230942047840
0.0701480000000000	-0.577646012763591
0.0702480000000000	-0.573086207823824
0.0703480000000000	-0.568551288026587
0.0704480000000000	-0.564041017913769
0.0705480000000000	-0.559555165687111
0.0706480000000000	-0.555093503126644
0.0707480000000000	-0.550655805511475
0.0708480000000000	-0.546241851542827
0.0709480000000000	-0.541851423269266
0.0710480000000000	-0.537484306014039
0.0711480000000000	-0.533140288304438
0.0712480000000000	-0.528819161803144
0.0713480000000000	-0.524520721241464
0.0714480000000000	-0.520244764354402
0.0715480000000000	-0.515991091817522
0.0716480000000000	-0.511759507185503
0.0717480000000000	-0.507549816832379
0.0718480000000000	-0.503361829893365
0.0719480000000000	-0.499195358208255
0.0720480000000000	-0.495050216266305
0.0721480000000000	-0.490926221152585
0.0722480000000000	-0.486823192495731
0.0723480000000000	-0.482740952417067
0.0724480000000000	-0.478679325481040
0.0725480000000000	-0.474638138646938
0.0726480000000000	-0.470617221221846
0.0727480000000000	-0.466616404814801
0.0728480000000000	-0.462635523292111
0.0729480000000000	-0.458674412733798
0.0730480000000000	-0.454732911391139
0.0731480000000000	-0.450810859645256
0.0732480000000000	-0.446908099966746
0.0733480000000000	-0.443024476876295
0.0734480000000000	-0.439159836906265
0.0735480000000000	-0.435314028563214
0.0736480000000000	-0.431486902291331
0.0737480000000000	-0.427678310436743
0.0738480000000000	-0.423888107212693
0.0739480000000000	-0.420116148665535
0.0740480000000000	-0.416362292641545
0.0741480000000000	-0.412626398754513
0.0742480000000000	-0.408908328354099
0.0743480000000000	-0.405207944494918
0.0744480000000000	-0.401525111906362
0.0745480000000000	-0.397859696963104
0.0746480000000000	-0.394211567656284
0.0747480000000000	-0.390580593565358
0.0748480000000000	-0.386966645830587
0.0749480000000000	-0.383369597126144
0.0750480000000000	-0.379789321633831
0.0751480000000000	-0.376225695017388
0.0752480000000000	-0.372678594397368
0.0753480000000000	-0.369147898326572
0.0754480000000000	-0.365633486766027
0.0755480000000000	-0.362135241061493
0.0756480000000000	-0.358653043920480
0.0757480000000000	-0.355186779389768
0.0758480000000000	-0.351736332833406
0.0759480000000000	-0.348301590911197
0.0760480000000000	-0.344882441557631
0.0761480000000000	-0.341478773961277
0.0762480000000000	-0.338090478544603
0.0763480000000000	-0.334717446944232
0.0764480000000000	-0.331359571991603
0.0765480000000000	-0.328016747694040
0.0766480000000000	-0.324688869216219
0.0767480000000000	-0.321375832862012
0.0768480000000000	-0.318077536056704
0.0769480000000000	-0.314793877329585
0.0770480000000000	-0.311524756296886
0.0771480000000000	-0.308270073645065
0.0772480000000000	-0.305029731114432
0.0773480000000000	-0.301803631483106
0.0774480000000000	-0.298591678551284
0.0775480000000000	-0.295393777125832
0.0776480000000000	-0.292209833005183
0.0777480000000000	-0.289039752964517
0.0778480000000000	-0.285883444741258
0.0779480000000000	-0.282740817020832
0.0780480000000000	-0.279611779422711
0.0781480000000000	-0.276496242486733
0.0782480000000000	-0.273394117659673
0.0783480000000000	-0.270305317282084
0.0784480000000000	-0.267229754575381
0.0785480000000000	-0.264167343629176
0.0786480000000000	-0.261117999388852
0.0787480000000000	-0.258081637643369
0.0788480000000000	-0.255058175013297
0.0789480000000000	-0.252047528939084
0.0790480000000000	-0.249049617669525
0.0791480000000000	-0.246064360250459
0.0792480000000000	-0.243091676513672
0.0793480000000000	-0.240131487065991
0.0794480000000000	-0.237183713278597
0.0795480000000000	-0.234248277276515
0.0796480000000000	-0.231325101928309
0.0797480000000000	-0.228414110835953
0.0798480000000000	-0.225515228324883
0.0799480000000000	-0.222628379434240
0.0800480000000000	-0.219753489907266
0.0801480000000000	-0.216890486181893
0.0802480000000000	-0.214039295381479
0.0803480000000000	-0.211199845305719
0.0804480000000000	-0.208372064421712
0.0805480000000000	-0.205555881855178
0.0806480000000000	-0.202751227381834
0.0807480000000000	-0.199958031418923
0.0808480000000000	-0.197176225016876
0.0809480000000000	-0.194405739851124
0.0810480000000000	-0.191646508214056
0.0811480000000000	-0.188898463007103
0.0812480000000000	-0.186161537732960
0.0813480000000000	-0.183435666487942
0.0814480000000000	-0.180720783954465
0.0815480000000000	-0.178016825393654
0.0816480000000000	-0.175323726638076
0.0817480000000000	-0.172641424084584
0.0818480000000000	-0.169969854687296
0.0819480000000000	-0.167308955950674
0.0820480000000000	-0.164658665922727
0.0821480000000000	-0.162018923188315
0.0822480000000000	-0.159389666862572
0.0823480000000000	-0.156770836584428
0.0824480000000000	-0.154162372510241
0.0825480000000000	-0.151564215307526
0.0826480000000000	-0.148976306148789
0.0827480000000000	-0.146398586705454
0.0828480000000000	-0.143830999141892
0.0829480000000000	-0.141273486109543
0.0830480000000000	-0.138725990741129
0.0831480000000000	-0.136188456644954
0.0832480000000000	-0.133660827899305
0.0833480000000000	-0.131143049046925
0.0834480000000000	-0.128635065089586
0.0835480000000000	-0.126136821482734
0.0836480000000000	-0.123648264130223
0.0837480000000000	-0.121169339379133
0.0838480000000000	-0.118699994014653
0.0839480000000000	-0.116240175255061
0.0840480000000000	-0.113789830746764
0.0841480000000000	-0.111348908559421
0.0842480000000000	-0.108917357181140
0.0843480000000000	-0.106495125513742
0.0844480000000000	-0.104082162868098
0.0845480000000000	-0.101678418959538
0.0846480000000000	-0.0992838439033243
0.0847480000000000	-0.0968983882101949
0.0848480000000000	-0.0945220027819672
0.0849480000000000	-0.0921546389072132
0.0850480000000000	-0.0897962482569929
0.0851480000000000	-0.0874467828806502
0.0852480000000000	-0.0851061952016733
0.0853480000000000	-0.0827744380136101
0.0854480000000000	-0.0804514644760460
0.0855480000000000	-0.0781372281106371
0.0856480000000000	-0.0758316827972017
0.0857480000000000	-0.0735347827698670
0.0858480000000000	-0.0712464826132686
0.0859480000000000	-0.0689667372588087
0.0860480000000000	-0.0666955019809602
0.0861480000000000	-0.0644327323936294
0.0862480000000000	-0.0621783844465633
0.0863480000000000	-0.0599324144218118
0.0864480000000000	-0.0576947789302384
0.0865480000000000	-0.0554654349080763
0.0866480000000000	-0.0532443396135352
0.0867480000000000	-0.0510314506234509
0.0868480000000000	-0.0488267258299871
0.0869480000000000	-0.0466301234373754
0.0870480000000000	-0.0444416019587051
0.0871480000000000	-0.0422611202127516
0.0872480000000000	-0.0400886373208527
0.0873480000000000	-0.0379241127038215
0.0874480000000000	-0.0357675060789073
0.0875480000000000	-0.0336187774567909
0.0876480000000000	-0.0314778871386233
0.0877480000000000	-0.0293447957131032
0.0878480000000000	-0.0272194640535944
0.0879480000000000	-0.0251018533152761
0.0880480000000000	-0.0229919249323387
0.0881480000000000	-0.0208896406152100
0.0882480000000000	-0.0187949623478199
0.0883480000000000	-0.0167078523849013
0.0884480000000000	-0.0146282732493252
0.0885480000000000	-0.0125561877294693
0.0886480000000000	-0.0104915588766228
0.0887480000000000	-0.00843435000242455
0.0888480000000000	-0.00638452467632973
0.0889480000000000	-0.00434204672311539
0.0890480000000000	-0.00230688022041187
0.0891480000000000	-0.000278989496270081
0.0892480000000000	0.00174166087324412
0.0893480000000000	0.00375510606642236
0.0894480000000000	0.00576138101825731
0.0895480000000000	0.00776052042275874
0.0896480000000000	0.00975255873523800
0.0897480000000000	0.0117375301745641
0.0898480000000000	0.0137154687253951
0.0899480000000000	0.0156864081403774
0.0900480000000000	0.0176503819423207
0.0901480000000000	0.0196074234263467
0.0902480000000000	0.0215575656620095
0.0903480000000000	0.0235008414953903
0.0904480000000000	0.0254372835511683
0.0905480000000000	0.0273669242346652
0.0906480000000000	0.0292897957338652
0.0907480000000000	0.0312059300214106
0.0908480000000000	0.0331153588565719
0.0909480000000000	0.0350181137871990
0.0910480000000000	0.0369142261516421
0.0911480000000000	0.0388037270806568
0.0912480000000000	0.0406866474992808
0.0913480000000000	0.0425630181286916
0.0914480000000000	0.0444328694880410
0.0915480000000000	0.0462962318962698
0.0916480000000000	0.0481531354738975
0.0917480000000000	0.0500036101447948
0.0918480000000000	0.0518476856379347
0.0919480000000000	0.0536853914891197
0.0920480000000000	0.0555167570426947
0.0921480000000000	0.0573418114532357
0.0922480000000000	0.0591605836872192
0.0923480000000000	0.0609731025246765
0.0924480000000000	0.0627793965608229
0.0925480000000000	0.0645794942076747
0.0926480000000000	0.0663734236956413
0.0927480000000000	0.0681612130751056
0.0928480000000000	0.0699428902179805
0.0929480000000000	0.0717184828192519
0.0930480000000000	0.0734880183985040
0.0931480000000000	0.0752515243014252
0.0932480000000000	0.0770090277012980
0.0933480000000000	0.0787605556004732
0.0934480000000000	0.0805061348318289
0.0935480000000000	0.0822457920602075
0.0936480000000000	0.0839795537838459
0.0937480000000000	0.0857074463357793
0.0938480000000000	0.0874294958852389
0.0939480000000000	0.0891457284390296
0.0940480000000000	0.0908561698428914
0.0941480000000000	0.0925608457828514
0.0942480000000000	0.0942597817865532
0.0943480000000000	0.0959530032245796
0.0944480000000000	0.0976405353117553
0.0945480000000000	0.0993224031084408
0.0946480000000000	0.100998631521804
0.0947480000000000	0.102669245307090
0.0948480000000000	0.104334269068865
0.0949480000000000	0.105993727262256
0.0950480000000000	0.107647644194172
0.0951480000000000	0.109296044024516
0.0952480000000000	0.110938950767379
0.0953480000000000	0.112576388292229
0.0954480000000000	0.114208380325081
0.0955480000000000	0.115834950449654
0.0956480000000000	0.117456122108522
0.0957480000000000	0.119071918604251
0.0958480000000000	0.120682363100517
0.0959480000000000	0.122287478623223
0.0960480000000000	0.123887288061598
0.0961480000000000	0.125481814169285
0.0962480000000000	0.127071079565420
0.0963480000000000	0.128655106735698
0.0964480000000000	0.130233918033430
0.0965480000000000	0.131807535680587
0.0966480000000000	0.133375981768832
0.0967480000000000	0.134939278260548
0.0968480000000000	0.136497446989848
0.0969480000000000	0.138050509663580
0.0970480000000000	0.139598487862318
0.0971480000000000	0.141141403041347
0.0972480000000000	0.142679276531632
0.0973480000000000	0.144212129540786
0.0974480000000000	0.145739983154021
0.0975480000000000	0.147262858335090
0.0976480000000000	0.148780775927228
0.0977480000000000	0.150293756654068
0.0978480000000000	0.151801821120563
0.0979480000000000	0.153304989813896
0.0980480000000000	0.154803283104370
0.0981480000000000	0.156296721246301
0.0982480000000000	0.157785324378901
0.0983480000000000	0.159269112527145
0.0984480000000000	0.160748105602639
0.0985480000000000	0.162222323404473
0.0986480000000000	0.163691785620064
0.0987480000000000	0.165156511826001
0.0988480000000000	0.166616521488869
0.0989480000000000	0.168071833966077
0.0990480000000000	0.169522468506668
0.0991480000000000	0.170968444252125
0.0992480000000000	0.172409780237175
0.0993480000000000	0.173846495390575
0.0994480000000000	0.175278608535897
0.0995480000000000	0.176706138392304
0.0996480000000000	0.178129103575321
0.0997480000000000	0.179547522597592
0.0998480000000000	0.180961413869640
0.0999480000000000	0.182370795700606

==> n3khalf_a5.txt <==
0.0220000000000000	-12.2851425237999
0.0236000000000000	-11.5930395340360
0.0240000000000000	-11.6688800641001
0.0244000000000000	-12.0458219890279
0.0248000000000000	-13.6469802540944
0.0252000000000000	-11.4833523167787
0.0256000000000000	-10.7321169959994
0.0260000000000000	-10.2322626332318
0.0264000000000000	-9.84956986545443
0.0268000000000000	-9.53312146136454
0.0272000000000000	-9.26573554322610
0.0276000000000000	-9.02995955618068
0.0280000000000000	-8.81947078286918
0.0284000000000000	-8.62775920447106
0.0288000000000000	-8.44674671659373
0.0292000000000000	-8.27723152294159
0.0296000000000000	-8.11630309027031
0.0300000000000000	-7.95987810764255
0.0304000000000000	-7.81079623846097
0.0324000000000000	-7.20170161247480
0.0344000000000000	-6.95535883034947
0.0364000000000000	-7.78990752192065
0.0380000000000000	-6.73942844423547
0.0384000000000000	-6.40144673758113
0.0388000000000000	-6.13084832629840
0.0392000000000000	-5.90274861122529
0.0396000000000000	-5.70638160069722
0.0400000000000000	-5.53320641207054
0.0404000000000000	-5.37950946296800
0.0408000000000000	-5.23916102784157
0.0412000000000000	-5.11215501164211
0.0416000000000000	-4.99578045490974
0.0420000000000000	-4.88840312284830
0.0424000000000000	-4.78901624364296
0.0428000000000000	-4.69663231924271
0.0432000000000000	-4.60823414869413
0.0436000000000000	-4.52471280697512
0.0440000000000000	-4.44620866024892
0.0444000000000000	-4.37105510845943
0.0448000000000000	-4.29748452824061
0.0452000000000000	-4.22806533332426
0.0456000000000000	-4.15943470061013
0.0460000000000000	-4.09271007737005
0.0464000000000000	-4.02760997243911
0.0484000000000000	-3.71435485596767
0.0504000000000000	-3.42060411780100
0.0524000000000000	-3.15829521106894
0.0544000000000000	-2.93489643506568
0.0564000000000000	-2.75668840301339
0.0584000000000000	-2.62233996073637
0.0604000000000000	-2.53380202195415
0.0624000000000000	-2.49135899980330
0.0644000000000000	-2.60976213483954
0.0664000000000000	-2.59039860640466
0.0684000000000000	-2.72406713371722
0.0704000000000000	-3.02081302780110
0.0724000000000000	-3.72577871312208
0.0744000000000000	-4.21664032300576
0.0764000000000000	-2.95075550617718
0.0784000000000000	-2.40079915841568
0.0804000000000000	-2.03424182602218
0.0824000000000000	-1.75667517003384
0.0844000000000000	-1.53881919219367
0.0864000000000000	-1.34810456638376
0.0884000000000000	-1.19053325286092
0.0904000000000000	-1.08189518878992
0.0924000000000000	-0.938448610667202
0.0944000000000000	-0.837450919636874
0.0964000000000000	-0.801152070630791
0.0984000000000000	-0.672949074373500
0.100400000000000	-0.604956148439544
0.102400000000000	-0.550539240000527
0.104400000000000	-0.521532283114121
0.106400000000000	-0.529322347544921
0.108400000000000	-0.438882238261151
0.110400000000000	-0.395907127437728
0.112400000000000	-0.372480864216300
0.114400000000000	-0.352110770750425
0.116400000000000	-0.336030965457119
0.118400000000000	-0.333140301206753

==> n3khalf_a5_asymp.txt <==
0.0200000000000000	-11.6336579971930
0.0201000000000000	-11.5645230337523
0.0202000000000000	-11.4973801758460
0.0203000000000000	-11.4321967386788
0.0204000000000000	-11.3689482332502
0.0205000000000000	-11.3076181582275
0.0206000000000000	-11.2481979746451
0.0207000000000000	-11.1906872630346
0.0208000000000000	-11.1350940718914
0.0209000000000000	-11.0814354764744
0.0210000000000000	-11.0297383787692
0.0211000000000000	-10.9800405941824
0.0212000000000000	-10.9323922898052
0.0213000000000000	-10.8868578651945
0.0214000000000000	-10.8435184030522
0.0215000000000000	-10.8024748692929
0.0216000000000000	-10.7638523182405
0.0217000000000000	-10.7278054728752
0.0218000000000000	-10.6945262251195
0.0219000000000000	-10.6642538765939
0.0220000000000000	-10.6372893861379
0.0221000000000000	-10.6140156355836
0.0222000000000000	-10.5949270169811
0.0223000000000000	-10.5806739797766
0.0224000000000000	-10.5721326117258
0.0225000000000000	-10.5705182593698
0.0226000000000000	-10.5775815062141
0.0227000000000000	-10.5959704338975
0.0228000000000000	-10.6299636927930
0.0229000000000000	-10.6871500327409
0.0230000000000000	-10.7830497289104
0.0231000000000000	-10.9584066398755
0.0232000000000000	-11.4117095833702
0.0232460000000000	-13.4236957078077
0.0232460000000000	-13.4236957078077
0.0233460000000000	-10.9954075453124
0.0234460000000000	-10.6459512794221
0.0235460000000000	-10.4214945712194
0.0236460000000000	-10.2486944473380
0.0237460000000000	-10.1045074034863
0.0238460000000000	-9.97865347107429
0.0239460000000000	-9.86564132062760
0.0240460000000000	-9.76218813587645
0.0241460000000000	-9.66617271393691
0.0242460000000000	-9.57614372936844
0.0243460000000000	-9.49106352126387
0.0244460000000000	-9.41016379092658
0.0245460000000000	-9.33285923547176
0.0246460000000000	-9.25869326645773
0.0247460000000000	-9.18730249320054
0.0248460000000000	-9.11839268676198
0.0249460000000000	-9.05172203988505
0.0250460000000000	-8.98708921630261
0.0251460000000000	-8.92432463338419
0.0252460000000000	-8.86328398175236
0.0253460000000000	-8.80384332630956
0.0254460000000000	-8.74589534688116
0.0255460000000000	-8.68934641431506
0.0256460000000000	-8.63411428858965
0.0257460000000000	-8.58012628653412
0.0258460000000000	-8.52731780864054
0.0259460000000000	-8.47563114366760
0.0260460000000000	-8.42501449044737
0.0261460000000000	-8.37542115119935
0.0262460000000000	-8.32680886150681
0.0263460000000000	-8.27913923011347
0.0264460000000000	-8.23237726766795
0.0265460000000000	-8.18649098804237
0.0266460000000000	-8.14145106927625
0.0267460000000000	-8.09723056382715
0.0268460000000000	-8.05380464984691
0.0269460000000000	-8.01115041679373
0.0270460000000000	-7.96924667994216
0.0271460000000000	-7.92807381934526
0.0272460000000000	-7.88761363959465
0.0273460000000000	-7.84784924736002
0.0274460000000000	-7.80876494420291
0.0275460000000000	-7.77034613257726
0.0276460000000000	-7.73257923327040
0.0277460000000000	-7.69545161281859
0.0278460000000000	-7.65895151966335
0.0279460000000000	-7.62306802800741
0.0280460000000000	-7.58779098849044
0.0281460000000000	-7.55311098494050
0.0282460000000000	-7.51901929657141
0.0283460000000000	-7.48550786509457
0.0284460000000000	-7.45256926629737
0.0285460000000000	-7.42019668571294
0.0286460000000000	-7.38838389806981
0.0287460000000000	-7.35712525026556
0.0288460000000000	-7.32641564765913
0.0289460000000000	-7.29625054352179
0.0290460000000000	-7.26662593152833
0.0291460000000000	-7.23753834120985
0.0292460000000000	-7.20898483632669
0.0293460000000000	-7.18096301615698
0.0294460000000000	-7.15347101973287
0.0295460000000000	-7.12650753309392
0.0296460000000000	-7.10007179966602
0.0297460000000000	-7.07416363391573
0.0298460000000000	-7.04878343847451
0.0299460000000000	-7.02393222497677
0.0300460000000000	-6.99961163891057
0.0301460000000000	-6.97582398884191
0.0302460000000000	-6.95257228044460
0.0303460000000000	-6.92986025584964
0.0304460000000000	-6.90769243892350
0.0305460000000000	-6.88607418719617
0.0306460000000000	-6.86501175129222
0.0307460000000000	-6.84451234287464
0.0308460000000000	-6.82458421229862
0.0309460000000000	-6.80523673739771
0.0310460000000000	-6.78648052509703
0.0311460000000000	-6.76832752787878
0.0312460000000000	-6.75079117753007
0.0313460000000000	-6.73388653909991
0.0314460000000000	-6.71763048860703
0.0315460000000000	-6.70204191880523
0.0316460000000000	-6.68714197827052
0.0317460000000000	-6.67295435028204
0.0318460000000000	-6.65950557950142
0.0319460000000000	-6.64682545641650
0.0320460000000000	-6.63494747204315
0.0321460000000000	-6.62390935866666
0.0322460000000000	-6.61375373671686
0.0323460000000000	-6.60452889358506
0.0324460000000000	-6.59628972783862
0.0325460000000000	-6.58909890264047
0.0326460000000000	-6.58302826636114
0.0327460000000000	-6.57816061805114
0.0328460000000000	-6.57459192314424
0.0329460000000000	-6.57243412436556
0.0330460000000000	-6.57181875040108
0.0331460000000000	-6.57290161018642
0.0332460000000000	-6.57586898966895
0.0333460000000000	-6.58094596750191
0.0334460000000000	-6.58840778303722
0.0335460000000000	-6.59859570793995
0.0336460000000000	-6.61193974769526
0.0337460000000000	-6.62899203434181
0.0338460000000000	-6.65047758611484
0.0339460000000000	-6.67737454365490
0.0340460000000000	-6.71104715473760
0.0341460000000000	-6.75347950904775
0.0342460000000000	-6.80771825235748
0.0343460000000000	-6.87879835866000
0.0344460000000000	-6.97596601355381
0.0345460000000000	-7.11926429835915
0.0346460000000000	-7.36792933231800
0.0347460000000000	-8.21550500520921
0.0347620000000000	-9.82423847903714
0.0347620000000000	-9.82423847903714
0.0348620000000000	-7.38241748972347
0.0349620000000000	-7.06078973937962
0.0350620000000000	-6.86372669991471
0.0351620000000000	-6.71785275999319
0.0352620000000000	-6.60012487217686
0.0353620000000000	-6.50026879456885
0.0354620000000000	-6.41280021739622
0.0355620000000000	-6.33444365087179
0.0356620000000000	-6.26308520406254
0.0357620000000000	-6.19728072672195
0.0358620000000000	-6.13599954612046
0.0359620000000000	-6.07848014406310
0.0360620000000000	-6.02414378315864
0.0361620000000000	-5.97254022449423
0.0362620000000000	-5.92331221314388
0.0363620000000000	-5.87617144590502
0.0364620000000000	-5.83088183570600
0.0365620000000000	-5.78724756566042
0.0366620000000000	-5.74510437648230
0.0367620000000000	-5.70431309075117
0.0368620000000000	-5.66475471838655
0.0369620000000000	-5.62632670149147
0.0370620000000000	-5.58893999437971
0.0371620000000000	-5.55251676532515
0.0372620000000000	-5.51698856763131
0.0373620000000000	-5.48229486949821
0.0374620000000000	-5.44838186138698
0.0375620000000000	-5.41520148029486
0.0376620000000000	-5.38271060524624
0.0377620000000000	-5.35087038915647
0.0378620000000000	-5.31964570022706
0.0379620000000000	-5.28900465199968
0.0380620000000000	-5.25891820569443
0.0381620000000000	-5.22935983188135
0.0382620000000000	-5.20030522116316
0.0383620000000000	-5.17173203558343
0.0384620000000000	-5.14361969406418
0.0385620000000000	-5.11594918642736
0.0386620000000000	-5.08870291154493
0.0387620000000000	-5.06186453595235
0.0388620000000000	-5.03541886989360
0.0389620000000000	-5.00935175827792
0.0390620000000000	-4.98364998444292
0.0391620000000000	-4.95830118495824
0.0392620000000000	-4.93329377398127
0.0393620000000000	-4.90861687590574
0.0394620000000000	-4.88426026523353
0.0395620000000000	-4.86021431275759
0.0396620000000000	-4.83646993727563
0.0397620000000000	-4.81301856216467
0.0398620000000000	-4.78985207623909
0.0399620000000000	-4.76696279839371
0.0400620000000000	-4.74434344559957
0.0401620000000000	-4.72198710387677
0.0402620000000000	-4.69988720191703
0.0403620000000000	-4.67803748706976
0.0404620000000000	-4.65643200344103
0.0405620000000000	-4.63506507188524
0.0406620000000000	-4.61393127169567
0.0407620000000000	-4.59302542382288
0.0408620000000000	-4.57234257546976
0.0409620000000000	-4.55187798592909
0.0410620000000000	-4.53162711354467
0.0411620000000000	-4.51158560369007
0.0412620000000000	-4.49174927767059
0.0413620000000000	-4.47211412246402
0.0414620000000000	-4.45267628122487
0.0415620000000000	-4.43343204448424
0.0416620000000000	-4.41437784198481
0.0417620000000000	-4.39551023509609
0.0418620000000000	-4.37682590976090
0.0419620000000000	-4.35832166992863
0.0420620000000000	-4.33999443143513
0.0421620000000000	-4.32184121629300
0.0422620000000000	-4.30385914735933
0.0423620000000000	-4.28604544335110
0.0424620000000000	-4.26839741418108
0.0425620000000000	-4.25091245658962
0.0426620000000000	-4.23358805004979
0.0427620000000000	-4.21642175292538
0.0428620000000000	-4.19941119886310
0.0429620000000000	-4.18255409340186
0.0430620000000000	-4.16584821078335
0.0431620000000000	-4.14929139094973
0.0432620000000000	-4.13288153671517
0.0433620000000000	-4.11661661109916
0.0434620000000000	-4.10049463481053
0.0435620000000000	-4.08451368387184
0.0436620000000000	-4.06867188737483
0.0437620000000000	-4.05296742535826
0.0438620000000000	-4.03739852679998
0.0439620000000000	-4.02196346771595
0.0440620000000000	-4.00666056935940
0.0441620000000000	-3.99148819651366
0.0442620000000000	-3.97644475587290
0.0443620000000000	-3.96152869450531
0.0444620000000000	-3.94673849839367
0.0445620000000000	-3.93207269104867
0.0446620000000000	-3.91752983219056
0.0447620000000000	-3.90310851649518
0.0448620000000000	-3.88880737240045
0.0449620000000000	-3.87462506097002
0.0450620000000000	-3.86056027481068
0.0451620000000000	-3.84661173704046
0.0452620000000000	-3.83277820030468
0.0453620000000000	-3.81905844583723
0.0454620000000000	-3.80545128256465
0.0455620000000000	-3.79195554625057
0.0456620000000000	-3.77857009867853
0.0457620000000000	-3.76529382687096
0.0458620000000000	-3.75212564234252
0.0459620000000000	-3.73906448038608
0.0460620000000000	-3.72610929938943
0.0461620000000000	-3.71325908018145
0.0462620000000000	-3.70051282540604
0.0463620000000000	-3.68786955892252
0.0464620000000000	-3.67532832523124
0.0465620000000000	-3.66288818892301
0.0466620000000000	-3.65054823415143
0.0467620000000000	-3.63830756412684
0.0468620000000000	-3.62616530063100
0.0469620000000000	-3.61412058355145
0.0470620000000000	-3.60217257043469
0.0471620000000000	-3.59032043605732
0.0472620000000000	-3.57856337201438
0.0473620000000000	-3.56690058632397
0.0474620000000000	-3.55533130304769
0.0475620000000000	-3.54385476192593
0.0476620000000000	-3.53247021802768
0.0477620000000000	-3.52117694141394
0.0478620000000000	-3.50997421681441
0.0479620000000000	-3.49886134331682
0.0480620000000000	-3.48783763406833
0.0481620000000000	-3.47690241598867
0.0482620000000000	-3.46605502949442
0.0483620000000000	-3.45529482823405
0.0484620000000000	-3.44462117883336
0.0485620000000000	-3.43403346065082
0.0486620000000000	-3.42353106554261
0.0487620000000000	-3.41311339763683
0.0488620000000000	-3.40277987311666
0.0489620000000000	-3.39252992001221
0.0490620000000000	-3.38236297800059
0.0491620000000000	-3.37227849821410
0.0492620000000000	-3.36227594305623
0.0493620000000000	-3.35235478602511
0.0494620000000000	-3.34251451154439
0.0495620000000000	-3.33275461480108
0.0496620000000000	-3.32307460159039
0.0497620000000000	-3.31347398816716
0.0498620000000000	-3.30395230110387
0.0499620000000000	-3.29450907715487
0.0500620000000000	-3.28514386312688
0.0501620000000000	-3.27585621575543
0.0502620000000000	-3.26664570158718
0.0503620000000000	-3.25751189686797
0.0504620000000000	-3.24845438743643
0.0505620000000000	-3.23947276862320
0.0506620000000000	-3.23056664515531
0.0507620000000000	-3.22173563106606
0.0508620000000000	-3.21297934960992
0.0509620000000000	-3.20429743318258
0.0510620000000000	-3.19568952324601
0.0511620000000000	-3.18715527025848
0.0512620000000000	-3.17869433360941
0.0513620000000000	-3.17030638155905
0.0514620000000000	-3.16199109118301
0.0515620000000000	-3.15374814832134
0.0516620000000000	-3.14557724753250
0.0517620000000000	-3.13747809205181
0.0518620000000000	-3.12945039375463
0.0519620000000000	-3.12149387312409
0.0520620000000000	-3.11360825922346
0.0521620000000000	-3.10579328967309
0.0522620000000000	-3.09804871063189
0.0523620000000000	-3.09037427678349
0.0524620000000000	-3.08276975132694
0.0525620000000000	-3.07523490597204
0.0526620000000000	-3.06776952093934
0.0527620000000000	-3.06037338496482
0.0528620000000000	-3.05304629530922
0.0529620000000000	-3.04578805777223
0.0530620000000000	-3.03859848671141
0.0531620000000000	-3.03147740506601
0.0532620000000000	-3.02442464438571
0.0533620000000000	-3.01744004486439
0.0534620000000000	-3.01052345537894
0.0535620000000000	-3.00367473353327
0.0536620000000000	-2.99689374570757
0.0537620000000000	-2.99018036711296
0.0538620000000000	-2.98353448185158
0.0539620000000000	-2.97695598298230
0.0540620000000000	-2.97044477259218
0.0541620000000000	-2.96400076187373
0.0542620000000000	-2.95762387120823
0.0543620000000000	-2.95131403025523
0.0544620000000000	-2.94507117804837
0.0545620000000000	-2.93889526309769
0.0546620000000000	-2.93278624349869
0.0547620000000000	-2.92674408704830
0.0548620000000000	-2.92076877136797
0.0549620000000000	-2.91486028403407
0.0550620000000000	-2.90901862271603
0.0551620000000000	-2.90324379532216
0.0552620000000000	-2.89753582015373
0.0553620000000000	-2.89189472606744
0.0554620000000000	-2.88632055264657
0.0555620000000000	-2.88081335038130
0.0556620000000000	-2.87537318085830
0.0557620000000000	-2.87000011696014
0.0558620000000000	-2.86469424307489
0.0559620000000000	-2.85945565531623
0.0560620000000000	-2.85428446175453
0.0561620000000000	-2.84918078265944
0.0562620000000000	-2.84414475075440
0.0563620000000000	-2.83917651148356
0.0564620000000000	-2.83427622329172
0.0565620000000000	-2.82944405791785
0.0566620000000000	-2.82468020070280
0.0567620000000000	-2.81998485091178
0.0568620000000000	-2.81535822207242
0.0569620000000000	-2.81080054232905
0.0570620000000000	-2.80631205481401
0.0571620000000000	-2.80189301803674
0.0572620000000000	-2.79754370629168
0.0573620000000000	-2.79326441008568
0.0574620000000000	-2.78905543658616
0.0575620000000000	-2.78491711009077
0.0576620000000000	-2.78084977251995
0.0577620000000000	-2.77685378393339
0.0578620000000000	-2.77292952307163
0.0579620000000000	-2.76907738792434
0.0580620000000000	-2.76529779632639
0.0581620000000000	-2.76159118658354
0.0582620000000000	-2.75795801812918
0.0583620000000000	-2.75439877221385
0.0584620000000000	-2.75091395262951
0.0585620000000000	-2.74750408647038
0.0586620000000000	-2.74416972493256
0.0587620000000000	-2.74091144415460
0.0588620000000000	-2.73772984610148
0.0589620000000000	-2.73462555949457
0.0590620000000000	-2.73159924079028
0.0591620000000000	-2.72865157521043
0.0592620000000000	-2.72578327782744
0.0593620000000000	-2.72299509470781
0.0594620000000000	-2.72028780411747
0.0595620000000000	-2.71766221779300
0.0596620000000000	-2.71511918228293
0.0597620000000000	-2.71265958036362
0.0598620000000000	-2.71028433253474
0.0599620000000000	-2.70799439859944
0.0600620000000000	-2.70579077933512
0.0601620000000000	-2.70367451826084
0.0602620000000000	-2.70164670350807
0.0603620000000000	-2.69970846980190
0.0604620000000000	-2.69786100056063
0.0605620000000000	-2.69610553012210
0.0606620000000000	-2.69444334610593
0.0607620000000000	-2.69287579192162
0.0608620000000000	-2.69140426943336
0.0609620000000000	-2.69003024179322
0.0610620000000000	-2.68875523645562
0.0611620000000000	-2.68758084838698
0.0612620000000000	-2.68650874348573
0.0613620000000000	-2.68554066222945
0.0614620000000000	-2.68467842356723
0.0615620000000000	-2.68392392907714
0.0616620000000000	-2.68327916741078
0.0617620000000000	-2.68274621904874
0.0618620000000000	-2.68232726139339
0.0619620000000000	-2.68202457422794
0.0620620000000000	-2.68184054557372
0.0621620000000000	-2.68177767798092
0.0622620000000000	-2.68183859529164
0.0623620000000000	-2.68202604991844
0.0624620000000000	-2.68234293068598
0.0625620000000000	-2.68279227128879
0.0626620000000000	-2.68337725942403
0.0627620000000000	-2.68410124666466
0.0628620000000000	-2.68496775914635
0.0629620000000000	-2.68598050914943
0.0630620000000000	-2.68714340766760
0.0631620000000000	-2.68846057806551
0.0632620000000000	-2.68993637094056
0.0633620000000000	-2.69157538031820
0.0634620000000000	-2.69338246132694
0.0635620000000000	-2.69536274951806
0.0636620000000000	-2.69752168201703
0.0637620000000000	-2.69986502071886
0.0638620000000000	-2.70239887776892
0.0639620000000000	-2.70512974360469
0.0640620000000000	-2.70806451787343
0.0641620000000000	-2.71121054358702
0.0642620000000000	-2.71457564492913
0.0643620000000000	-2.71816816919347
0.0644620000000000	-2.72199703340672
0.0645620000000000	-2.72607177627830
0.0646620000000000	-2.73040261622402
0.0647620000000000	-2.73500051633625
0.0648620000000000	-2.73987725732275
0.0649620000000000	-2.74504551961617
0.0650620000000000	-2.75051897607368
0.0651620000000000	-2.75631239694871
0.0652620000000000	-2.76244176913748
0.0653620000000000	-2.76892443209457
0.0654620000000000	-2.77577923329419
0.0655620000000000	-2.78302670670964
0.0656620000000000	-2.79068927852604
0.0657620000000000	-2.79879150522929
0.0658620000000000	-2.80736035038542
0.0659620000000000	-2.81642550790846
0.0660620000000000	-2.82601978151344
0.0661620000000000	-2.83617953249560
0.0662620000000000	-2.84694521115223
0.0663620000000000	-2.85836199132592
0.0664620000000000	-2.87048053305402
0.0665620000000000	-2.88335790566998
0.0666620000000000	-2.89705871365097
0.0667620000000000	-2.91165648111221
0.0668620000000000	-2.92723536970031
0.0669620000000000	-2.94389233112376
0.0670620000000000	-2.96173983334486
0.0671620000000000	-2.98090935427293
0.0672620000000000	-3.00155591779807
0.0673620000000000	-3.02386406915496
0.0674620000000000	-3.04805587503284
0.0675620000000000	-3.07440183196725
0.0676620000000000	-3.10323605187963
0.0677620000000000	-3.13497790978255
0.0678620000000000	-3.17016376315469
0.0679620000000000	-3.20949494832032
0.0680620000000000	-3.25391323535221
0.0681620000000000	-3.30472505682562
0.0682620000000000	-3.36381803847129
0.0683620000000000	-3.43406673057133
0.0684620000000000	-3.52016880294631
0.0685620000000000	-3.63061137588449
0.0686620000000000	-3.78330625852450
0.0687620000000000	-4.02835140645070
0.0688620000000000	-4.67745593689044
0.0688910000000000	-6.43490945192128
0.0688910000000000	-6.43490945192128
0.0689910000000000	-4.12389068167722
0.0690910000000000	-3.81906528135301
0.0691910000000000	-3.63848192588841
0.0692910000000000	-3.50889072149820
0.0693910000000000	-3.40727526825918
0.0694910000000000	-3.32337137453979
0.0695910000000000	-3.25170001032319
0.0696910000000000	-3.18898915713089
0.0697910000000000	-3.13312757564544
0.0698910000000000	-3.08267334368416
0.0699910000000000	-3.03659777351198
0.0700910000000000	-2.99414117942654
0.0701910000000000	-2.95472655306937
0.0702910000000000	-2.91790530936458
0.0703910000000000	-2.88332178919943
0.0704910000000000	-2.85068923808530
0.0705910000000000	-2.81977307780763
0.0706910000000000	-2.79037896546665
0.0707910000000000	-2.76234408444882
0.0708910000000000	-2.73553067131372
0.0709910000000000	-2.70982112326328
0.0710910000000000	-2.68511424454835
0.0711910000000000	-2.66132232775526
0.0712910000000000	-2.63836885659618
0.0713910000000000	-2.61618667785911
0.0714910000000000	-2.59471653203557
0.0715910000000000	-2.57390586135445
0.0716910000000000	-2.55370783465538
0.0717910000000000	-2.53408054342228
0.0718910000000000	-2.51498633414453
0.0719910000000000	-2.49639125017294
0.0720910000000000	-2.47826456220398
0.0721910000000000	-2.46057837102273
0.0722910000000000	-2.44330726955706
0.0723910000000000	-2.42642805392415
0.0724910000000000	-2.40991947518577
0.0725910000000000	-2.39376202511827
0.0726910000000000	-2.37793775055315
0.0727910000000000	-2.36243009183435
0.0728910000000000	-2.34722374172796
0.0729910000000000	-2.33230452175353
0.0730910000000000	-2.31765927341753
0.0731910000000000	-2.30327576224487
0.0732910000000000	-2.28914259284252
0.0733910000000000	-2.27524913350777
0.0734910000000000	-2.26158544912201
0.0735910000000000	-2.24814224126094
0.0736910000000000	-2.23491079460932
0.0737910000000000	-2.22188292890043
0.0738910000000000	-2.20905095571017
0.0739910000000000	-2.19640763952925
0.0740910000000000	-2.18394616261476
0.0741910000000000	-2.17166009318924
0.0742910000000000	-2.15954335661177
0.0743910000000000	-2.14759020919385
0.0744910000000000	-2.13579521437409
0.0745910000000000	-2.12415322100124
0.0746910000000000	-2.11265934350552
0.0747910000000000	-2.10130894376455
0.0748910000000000	-2.09009761449299
0.0749910000000000	-2.07902116400481
0.0750910000000000	-2.06807560221415
0.0751910000000000	-2.05725712775605
0.0752910000000000	-2.04656211612105
0.0753910000000000	-2.03598710870938
0.0754910000000000	-2.02552880272063
0.0755910000000000	-2.01518404180333
0.0756910000000000	-2.00494980739702
0.0757910000000000	-1.99482321070611
0.0758910000000000	-1.98480148525096
0.0759910000000000	-1.97488197994713
0.0760910000000000	-1.96506215266838
0.0761910000000000	-1.95533956425346
0.0762910000000000	-1.94571187292042
0.0763910000000000	-1.93617682905572
0.0764910000000000	-1.92673227034811
0.0765910000000000	-1.91737611724057
0.0766910000000000	-1.90810636867542
0.0767910000000000	-1.89892109811037
0.0768910000000000	-1.88981844978485
0.0769910000000000	-1.88079663521830
0.0770910000000000	-1.87185392992298
0.0771910000000000	-1.86298867031592
0.0772910000000000	-1.85419925081570
0.0773910000000000	-1.84548412111082
0.0774910000000000	-1.83684178358770
0.0775910000000000	-1.82827079090727
0.0776910000000000	-1.81976974371981
0.0777910000000000	-1.81133728850893
0.0778910000000000	-1.80297211555574
0.0779910000000000	-1.79467295701542
0.0780910000000000	-1.78643858509884
0.0781910000000000	-1.77826781035229
0.0782910000000000	-1.77015948002914
0.0783910000000000	-1.76211247654748
0.0784910000000000	-1.75412571602850
0.0785910000000000	-1.74619814691044
0.0786910000000000	-1.73832874863352
0.0787910000000000	-1.73051653039158
0.0788910000000000	-1.72276052994624
0.0789910000000000	-1.71505981250011
0.0790910000000000	-1.70741346962532
0.0791910000000000	-1.69982061824422
0.0792910000000000	-1.69228039965929
0.0793910000000000	-1.68479197862935
0.0794910000000000	-1.67735454248944
0.0795910000000000	-1.66996730031199
0.0796910000000000	-1.66262948210688
0.0797910000000000	-1.65534033805830
0.0798910000000000	-1.64809913779639
0.0799910000000000	-1.64090516970173
0.0800910000000000	-1.63375774024095
0.0801910000000000	-1.62665617333184
0.0802910000000000	-1.61959980973630
0.0803910000000000	-1.61258800647973
0.0804910000000000	-1.60562013629553
0.0805910000000000	-1.59869558709333
0.0806910000000000	-1.59181376144980
0.0807910000000000	-1.58497407612086
0.0808910000000000	-1.57817596157427
0.0809910000000000	-1.57141886154152
0.0810910000000000	-1.56470223258811
0.0811910000000000	-1.55802554370128
0.0812910000000000	-1.55138827589444
0.0813910000000000	-1.54478992182736
0.0814910000000000	-1.53822998544145
0.0815910000000000	-1.53170798160942
0.0816910000000000	-1.52522343579861
0.0817910000000000	-1.51877588374735
0.0818910000000000	-1.51236487115378
0.0819910000000000	-1.50598995337657
0.0820910000000000	-1.49965069514687
0.0821910000000000	-1.49334667029118
0.0822910000000000	-1.48707746146451
0.0823910000000000	-1.48084265989342
0.0824910000000000	-1.47464186512844
0.0825910000000000	-1.46847468480561
0.0826910000000000	-1.46234073441655
0.0827910000000000	-1.45623963708684
0.0828910000000000	-1.45017102336229
0.0829910000000000	-1.44413453100275
0.0830910000000000	-1.43812980478319
0.0831910000000000	-1.43215649630169
0.0832910000000000	-1.42621426379409
0.0833910000000000	-1.42030277195502
0.0834910000000000	-1.41442169176506
0.0835910000000000	-1.40857070032367
0.0836910000000000	-1.40274948068785
0.0837910000000000	-1.39695772171615
0.0838910000000000	-1.39119511791782
0.0839910000000000	-1.38546136930701
0.0840910000000000	-1.37975618126171
0.0841910000000000	-1.37407926438723
0.0842910000000000	-1.36843033438418
0.0843910000000000	-1.36280911192064
0.0844910000000000	-1.35721532250837
0.0845910000000000	-1.35164869638303
0.0846910000000000	-1.34610896838811
0.0847910000000000	-1.34059587786246
0.0848910000000000	-1.33510916853140
0.0849910000000000	-1.32964858840110
0.0850910000000000	-1.32421388965629
0.0851910000000000	-1.31880482856100
0.0852910000000000	-1.31342116536232
0.0853910000000000	-1.30806266419716
0.0854910000000000	-1.30272909300162
0.0855910000000000	-1.29742022342322
0.0856910000000000	-1.29213583073561
0.0857910000000000	-1.28687569375583
0.0858910000000000	-1.28163959476398
0.0859910000000000	-1.27642731942521
0.0860910000000000	-1.27123865671397
0.0861910000000000	-1.26607339884041
0.0862910000000000	-1.26093134117888
0.0863910000000000	-1.25581228219848
0.0864910000000000	-1.25071602339552
0.0865910000000000	-1.24564236922791
0.0866910000000000	-1.24059112705133
0.0867910000000000	-1.23556210705722
0.0868910000000000	-1.23055512221241
0.0869910000000000	-1.22556998820046
0.0870910000000000	-1.22060652336453
0.0871910000000000	-1.21566454865188
0.0872910000000000	-1.21074388755973
0.0873910000000000	-1.20584436608272
0.0874910000000000	-1.20096581266162
0.0875910000000000	-1.19610805813353
0.0876910000000000	-1.19127093568324
0.0877910000000000	-1.18645428079598
0.0878910000000000	-1.18165793121137
0.0879910000000000	-1.17688172687849
0.0880910000000000	-1.17212550991219
0.0881910000000000	-1.16738912455050
0.0882910000000000	-1.16267241711302
0.0883910000000000	-1.15797523596053
0.0884910000000000	-1.15329743145550
0.0885910000000000	-1.14863885592357
0.0886910000000000	-1.14399936361609
0.0887910000000000	-1.13937881067348
0.0888910000000000	-1.13477705508957
0.0889910000000000	-1.13019395667675
0.0890910000000000	-1.12562937703201
0.0891910000000000	-1.12108317950379
0.0892910000000000	-1.11655522915960
0.0893910000000000	-1.11204539275447
0.0894910000000000	-1.10755353870013
0.0895910000000000	-1.10307953703486
0.0896910000000000	-1.09862325939415
0.0897910000000000	-1.09418457898197
0.0898910000000000	-1.08976337054278
0.0899910000000000	-1.08535951033411
0.0900910000000000	-1.08097287609983
0.0901910000000000	-1.07660334704401
0.0902910000000000	-1.07225080380542
0.0903910000000000	-1.06791512843253
0.0904910000000000	-1.06359620435914
0.0905910000000000	-1.05929391638055
0.0906910000000000	-1.05500815063025
0.0907910000000000	-1.05073879455712
0.0908910000000000	-1.04648573690317
0.0909910000000000	-1.04224886768175
0.0910910000000000	-1.03802807815623
0.0911910000000000	-1.03382326081917
0.0912910000000000	-1.02963430937191
0.0913910000000000	-1.02546111870466
0.0914910000000000	-1.02130358487693
0.0915910000000000	-1.01716160509850
0.0916910000000000	-1.01303507771066
0.0917910000000000	-1.00892390216796
0.0918910000000000	-1.00482797902027
0.0919910000000000	-1.00074720989531
0.0920910000000000	-0.996681497481411
0.0921910000000000	-0.992630745510757
0.0922910000000000	-0.988594858742921
0.0923910000000000	-0.984573742948743
0.0924910000000000	-0.980567304894552
0.0925910000000000	-0.976575452326693
0.0926910000000000	-0.972598093956395
0.0927910000000000	-0.968635139444923
0.0928910000000000	-0.964686499389035
0.0929910000000000	-0.960752085306745
0.0930910000000000	-0.956831809623347
0.0931910000000000	-0.952925585657743
0.0932910000000000	-0.949033327609021
0.0933910000000000	-0.945154950543309
0.0934910000000000	-0.941290370380885
0.0935910000000000	-0.937439503883537
0.0936910000000000	-0.933602268642174
0.0937910000000000	-0.929778583064673
0.0938910000000000	-0.925968366363957
0.0939910000000000	-0.922171538546313
0.0940910000000000	-0.918388020399923
0.0941910000000000	-0.914617733483620
0.0942910000000000	-0.910860600115854
0.0943910000000000	-0.907116543363865
0.0944910000000000	-0.903385487033063
0.0945910000000000	-0.899667355656608
0.0946910000000000	-0.895962074485177
0.0947910000000000	-0.892269569476929
0.0948910000000000	-0.888589767287648
0.0949910000000000	-0.884922595261079
0.0950910000000000	-0.881267981419424
0.0951910000000000	-0.877625854454025
0.0952910000000000	-0.873996143716211
0.0953910000000000	-0.870378779208314
0.0954910000000000	-0.866773691574842
0.0955910000000000	-0.863180812093813
0.0956910000000000	-0.859600072668242
0.0957910000000000	-0.856031405817782
0.0958910000000000	-0.852474744670513
0.0959910000000000	-0.848930022954875
0.0960910000000000	-0.845397174991740
0.0961910000000000	-0.841876135686625
0.0962910000000000	-0.838366840522043
0.0963910000000000	-0.834869225549985
0.0964910000000000	-0.831383227384529
0.0965910000000000	-0.827908783194582
0.0966910000000000	-0.824445830696736
0.0967910000000000	-0.820994308148262
0.0968910000000000	-0.817554154340211
0.0969910000000000	-0.814125308590629
0.0970910000000000	-0.810707710737905
0.0971910000000000	-0.807301301134204
0.0972910000000000	-0.803906020639033
0.0973910000000000	-0.800521810612905
0.0974910000000000	-0.797148612911105
0.0975910000000000	-0.793786369877563
0.0976910000000000	-0.790435024338829
0.0977910000000000	-0.787094519598148
0.0978910000000000	-0.783764799429622
0.0979910000000000	-0.780445808072477
0.0980910000000000	-0.777137490225426
0.0981910000000000	-0.773839791041105
0.0982910000000000	-0.770552656120626
0.0983910000000000	-0.767276031508188
0.0984910000000000	-0.764009863685792
0.0985910000000000	-0.760754099568041
0.0986910000000000	-0.757508686497013
0.0987910000000000	-0.754273572237219
0.0988910000000000	-0.751048704970640
0.0989910000000000	-0.747834033291846
0.0990910000000000	-0.744629506203182
0.0991910000000000	-0.741435073110039
0.0992910000000000	-0.738250683816189
0.0993910000000000	-0.735076288519204
0.0994910000000000	-0.731911837805923
0.0995910000000000	-0.728757282648019
0.0996910000000000	-0.725612574397612
0.0997910000000000	-0.722477664782948
0.0998910000000000	-0.719352505904161
0.0999910000000000	-0.716237050229076
0.100091000000000	-0.713131250589098
0.100191000000000	-0.710035060175144
0.100291000000000	-0.706948432533645
0.100391000000000	-0.703871321562605
0.100491000000000	-0.700803681507721
0.100591000000000	-0.697745466958556
0.100691000000000	-0.694696632844770
0.100791000000000	-0.691657134432407
0.100891000000000	-0.688626927320237
0.100991000000000	-0.685605967436148
0.101091000000000	-0.682594211033595
0.101191000000000	-0.679591614688094
0.101291000000000	-0.676598135293770
0.101391000000000	-0.673613730059959
0.101491000000000	-0.670638356507848
0.101591000000000	-0.667671972467174
0.101691000000000	-0.664714536072960
0.101791000000000	-0.661766005762304
0.101891000000000	-0.658826340271212
0.101991000000000	-0.655895498631471
0.102091000000000	-0.652973440167573
0.102191000000000	-0.650060124493675
0.102291000000000	-0.647155511510605
0.102391000000000	-0.644259561402911
0.102491000000000	-0.641372234635941
0.102591000000000	-0.638493491952982
0.102691000000000	-0.635623294372416
0.102791000000000	-0.632761603184931
0.102891000000000	-0.629908379950762
0.102991000000000	-0.627063586496974
0.103091000000000	-0.624227184914779
0.103191000000000	-0.621399137556887
0.103291000000000	-0.618579407034896
0.103391000000000	-0.615767956216722
0.103491000000000	-0.612964748224047
0.103591000000000	-0.610169746429819
0.103691000000000	-0.607382914455777
0.103791000000000	-0.604604216170001
0.103891000000000	-0.601833615684514
0.103991000000000	-0.599071077352895
0.104091000000000	-0.596316565767934
0.104191000000000	-0.593570045759318
0.104291000000000	-0.590831482391337
0.104391000000000	-0.588100840960638
0.104491000000000	-0.585378086993988
0.104591000000000	-0.582663186246076
0.104691000000000	-0.579956104697349
0.104791000000000	-0.577256808551856
0.104891000000000	-0.574565264235144
0.104991000000000	-0.571881438392161
0.105091000000000	-0.569205297885197
0.105191000000000	-0.566536809791843
0.105291000000000	-0.563875941402986
0.105391000000000	-0.561222660220815
0.105491000000000	-0.558576933956867
0.105591000000000	-0.555938730530083
0.105691000000000	-0.553308018064902
0.105791000000000	-0.550684764889365
0.105891000000000	-0.548068939533255
0.105991000000000	-0.545460510726248
0.106091000000000	-0.542859447396097
0.106191000000000	-0.540265718666832
0.106291000000000	-0.537679293856982
0.106391000000000	-0.535100142477824
0.106491000000000	-0.532528234231644
0.106591000000000	-0.529963539010029
0.106691000000000	-0.527406026892169
0.106791000000000	-0.524855668143193
0.106891000000000	-0.522312433212509
0.106991000000000	-0.519776292732178
0.107091000000000	-0.517247217515295
0.107191000000000	-0.514725178554400
0.107291000000000	-0.512210147019901
0.107391000000000	-0.509702094258517
0.107491000000000	-0.507200991791739
0.107591000000000	-0.504706811314312
0.107691000000000	-0.502219524692731
0.107791000000000	-0.499739103963754
0.107891000000000	-0.497265521332937
0.107991000000000	-0.494798749173181
0.108091000000000	-0.492338760023299
0.108191000000000	-0.489885526586596
0.108291000000000	-0.487439021729469
0.108391000000000	-0.484999218480021
0.108491000000000	-0.482566090026690
0.108591000000000	-0.480139609716896
0.108691000000000	-0.477719751055703
0.108791000000000	-0.475306487704490
0.108891000000000	-0.472899793479647
0.108991000000000	-0.470499642351278
0.109091000000000	-0.468106008441923
0.109191000000000	-0.465718866025290
0.109291000000000	-0.463338189525003
0.109391000000000	-0.460963953513368
0.109491000000000	-0.458596132710144
0.109591000000000	-0.456234701981337
0.109691000000000	-0.453879636337997
0.109791000000000	-0.451530910935040
0.109891000000000	-0.449188501070072
0.109991000000000	-0.446852382182232
0.110091000000000	-0.444522529851047
0.110191000000000	-0.442198919795297
0.110291000000000	-0.439881527871894
0.110391000000000	-0.437570330074771
0.110491000000000	-0.435265302533789
0.110591000000000	-0.432966421513649
0.110691000000000	-0.430673663412814
0.110791000000000	-0.428387004762453
0.110891000000000	-0.426106422225385
0.110991000000000	-0.423831892595042
0.111091000000000	-0.421563392794437
0.111191000000000	-0.419300899875145
0.111291000000000	-0.417044391016299
0.111391000000000	-0.414793843523591
0.111491000000000	-0.412549234828284
0.111591000000000	-0.410310542486235
0.111691000000000	-0.408077744176931
0.111791000000000	-0.405850817702533
0.111891000000000	-0.403629740986926
0.111991000000000	-0.401414492074786
0.112091000000000	-0.399205049130648
0.112191000000000	-0.397001390437994
0.112291000000000	-0.394803494398340
0.112391000000000	-0.392611339530344
0.112491000000000	-0.390424904468904
0.112591000000000	-0.388244167964289
0.112691000000000	-0.386069108881260
0.112791000000000	-0.383899706198210
0.112891000000000	-0.381735939006307
0.112991000000000	-0.379577786508653
0.113091000000000	-0.377425228019438
0.113191000000000	-0.375278242963117
0.113291000000000	-0.373136810873591
0.113391000000000	-0.371000911393386
0.113491000000000	-0.368870524272856
0.113591000000000	-0.366745629369382
0.113691000000000	-0.364626206646585
0.113791000000000	-0.362512236173545
0.113891000000000	-0.360403698124023
0.113991000000000	-0.358300572775701
0.114091000000000	-0.356202840509419
0.114191000000000	-0.354110481808427
0.114291000000000	-0.352023477257639
0.114391000000000	-0.349941807542895
0.114491000000000	-0.347865453450236
0.114591000000000	-0.345794395865174
0.114691000000000	-0.343728615771985
0.114791000000000	-0.341668094252993
0.114891000000000	-0.339612812487870
0.114991000000000	-0.337562751752944
0.115091000000000	-0.335517893420503
0.115191000000000	-0.333478218958121
0.115291000000000	-0.331443709927974
0.115391000000000	-0.329414347986178
0.115491000000000	-0.327390114882119
0.115591000000000	-0.325370992457801
0.115691000000000	-0.323356962647192
0.115791000000000	-0.321348007475581
0.115891000000000	-0.319344109058938
0.115991000000000	-0.317345249603283
0.116091000000000	-0.315351411404055
0.116191000000000	-0.313362576845496
0.116291000000000	-0.311378728400032
0.116391000000000	-0.309399848627662
0.116491000000000	-0.307425920175358
0.116591000000000	-0.305456925776462
0.116691000000000	-0.303492848250097
0.116791000000000	-0.301533670500574
0.116891000000000	-0.299579375516813
0.116991000000000	-0.297629946371766
0.117091000000000	-0.295685366221841
0.117191000000000	-0.293745618306340
0.117291000000000	-0.291810685946894
0.117391000000000	-0.289880552546907
0.117491000000000	-0.287955201591006
0.117591000000000	-0.286034616644490
0.117691000000000	-0.284118781352791
0.117791000000000	-0.282207679440937
0.117891000000000	-0.280301294713019
0.117991000000000	-0.278399611051660
0.118091000000000	-0.276502612417501
0.118191000000000	-0.274610282848669
0.118291000000000	-0.272722606460277
0.118391000000000	-0.270839567443904
0.118491000000000	-0.268961150067095
0.118591000000000	-0.267087338672861
0.118691000000000	-0.265218117679180
0.118791000000000	-0.263353471578506
0.118891000000000	-0.261493384937284
0.118991000000000	-0.259637842395461
0.119091000000000	-0.257786828666014
0.119191000000000	-0.255940328534466
0.119291000000000	-0.254098326858425
0.119391000000000	-0.252260808567108
0.119491000000000	-0.250427758660884
0.119591000000000	-0.248599162210811
0.119691000000000	-0.246775004358183
0.119791000000000	-0.244955270314078
0.119891000000000	-0.243139945358911
0.119991000000000	-0.241329014841988

==> n45khalf_a5.txt <==
0.00880000000000000	-5.62145807354852
0.00944000000000000	-4.95225643551628
0.00960000000000000	-4.97303849156001
0.00976000000000000	-5.07779567991548
0.00992000000000000	-5.31253113989506
0.0100800000000000	-5.82719988592361
0.0102400000000000	-8.02376988312706
0.0104000000000000	-5.51921126053792
0.0105600000000000	-4.86518947353516
0.0107200000000000	-4.45237252688684
0.0108800000000000	-4.14483505766444
0.0110400000000000	-3.89993557301995
0.0112000000000000	-3.70544908414245
0.0118400000000000	-3.19740923789516
0.0124800000000000	-2.96999981617288
0.0129600000000000	-2.94749283952156
0.0131200000000000	-2.97068012365722
0.0132800000000000	-3.00918247548682
0.0134400000000000	-3.07126027295483
0.0136000000000000	-3.15562489432848
0.0137600000000000	-3.27130660469241
0.0139200000000000	-3.42994065497913
0.0140800000000000	-3.65732230986707
0.0142400000000000	-4.01374049117835
0.0144000000000000	-4.72515222244444
0.0145600000000000	-5.54717903594786
0.0147200000000000	-4.17251937985123
0.0148800000000000	-3.63859657889914
0.0150400000000000	-3.29316147558460
0.0152000000000000	-3.03495168363522
0.0153600000000000	-2.82839520722781
0.0155200000000000	-2.65484588067288
0.0156800000000000	-2.50383360261787
0.0158400000000000	-2.37210228680603
0.0160000000000000	-2.25479595453124
0.0161600000000000	-2.13935030117634
0.0163200000000000	-2.05302641409965
0.0171200000000000	-1.66258385993080
0.0179200000000000	-1.39195626320602
0.0187200000000000	-1.20210747655420
0.0195200000000000	-1.06772540319810
0.0203200000000000	-0.982387298573028
0.0211200000000000	-0.932010260573158
0.0219200000000000	-0.914372243599634
0.0227200000000000	-0.933025528403866
0.0235200000000000	-0.986592926164620
0.0243200000000000	-1.08228660246357
0.0251200000000000	-1.23035721926916
0.0259200000000000	-1.44793973596016
0.0265600000000000	-1.71725575316215
0.0267200000000000	-1.80484280557517
0.0268800000000000	-1.90347644034476
0.0270400000000000	-2.01738130916203
0.0272000000000000	-2.15117031718591
0.0273600000000000	-2.31252284484408
0.0275200000000000	-2.51437756890880
0.0276800000000000	-2.78180123978475
0.0278400000000000	-3.17753984631782
0.0280000000000000	-3.93791719508792
0.0281600000000000	-4.70790469643099
0.0283200000000000	-3.41063307980439
0.0284800000000000	-2.90947866397843
0.0286400000000000	-2.59125604354477
0.0288000000000000	-2.36000663172720
0.0289600000000000	-2.17647194459219
0.0291200000000000	-2.02316298834923
0.0292800000000000	-1.89388228259449
0.0294400000000000	-1.78177057681360
0.0296000000000000	-1.68288420309922
0.0297600000000000	-1.59324870078465
0.0299200000000000	-1.51297560657341
0.0315200000000000	-0.981536191618243
0.0331200000000000	-0.698198028310496
0.0347200000000000	-0.516470509629634
0.0363200000000000	-0.421526925202742
0.0379200000000000	-0.325924148743894
0.0395200000000000	-0.272201574025157
0.0411200000000000	-0.246547291099590
0.0427200000000000	-0.233496977772907
0.0443200000000000	-0.256031958302655
0.0459200000000000	-0.256007278350403
0.0475200000000000	-0.232310357755680
0.0491200000000000	-0.247580426934131

==> n45khalf_a5_asymp.txt <==
0.00820000000000000	-5.82487541901235
0.00860000000000000	-5.57248504183192
0.00900000000000000	-5.52760611855608
0.00918400000000000	-5.66778911664883
0.00928400000000000	-5.89496494963725
0.00938400000000000	-8.11985588279770
0.00948400000000000	-5.76312011528266
0.00958400000000000	-5.39716850003553
0.00958400000000000	-5.39716850003553
0.00998400000000000	-4.69016462655959
0.0103840000000000	-4.27632687693469
0.0107840000000000	-3.97116170080710
0.0111840000000000	-3.73295358441684
0.0115840000000000	-3.54514779637000
0.0119840000000000	-3.40031102690883
0.0123840000000000	-3.29631483408290
0.0127840000000000	-3.23629660410020
0.0131840000000000	-3.23249952445658
0.0135840000000000	-3.32317672357642
0.0139680000000000	-3.67325751003414
0.0140680000000000	-3.94979360803287
0.0141680000000000	-5.61287472366651
0.0142680000000000	-3.87684860831168
0.0143680000000000	-3.55332575996171
0.0143680000000000	-3.55332575996171
0.0147680000000000	-2.97853722815360
0.0151680000000000	-2.66631936944310
0.0155680000000000	-2.43812268164416
0.0159680000000000	-2.25460912043947
0.0163680000000000	-2.10014535903776
0.0167680000000000	-1.96675231974702
0.0171680000000000	-1.84971801604252
0.0175680000000000	-1.74597897247695
0.0179680000000000	-1.65340438581709
0.0183680000000000	-1.57043768270016
0.0187680000000000	-1.49589991030732
0.0191680000000000	-1.42887411343872
0.0195680000000000	-1.36863354785518
0.0199680000000000	-1.31459520155675
0.0203680000000000	-1.26628876490451
0.0207680000000000	-1.22333553050743
0.0211680000000000	-1.18543401802375
0.0215680000000000	-1.15235042957474
0.0219680000000000	-1.12391283513999
0.0223680000000000	-1.10000851337629
0.0227680000000000	-1.08058427243006
0.0231680000000000	-1.06564994119158
0.0235680000000000	-1.05528563629950
0.0239680000000000	-1.04965397429788
0.0243680000000000	-1.04901926906743
0.0247680000000000	-1.05377721825961
0.0251680000000000	-1.06450120802629
0.0255680000000000	-1.08201636704269
0.0259680000000000	-1.10752266258604
0.0263680000000000	-1.14281058812686
0.0267680000000000	-1.19066646091649
0.0271680000000000	-1.25570899799419
0.0275680000000000	-1.34635830000816
0.0279680000000000	-1.48048264640884
0.0283680000000000	-1.70822846433222
0.0286800000000000	-2.09796436139692
0.0287800000000000	-2.39097120883588
0.0288800000000000	-4.28167504627821
0.0289800000000000	-2.39183111182318
0.0290800000000000	-2.08291009753058
0.0290800000000000	-2.08291009753058
0.0294800000000000	-1.58423878638368
0.0298800000000000	-1.34325385917823
0.0302800000000000	-1.17907166012174
0.0306800000000000	-1.05276864849889
0.0310800000000000	-0.949275534120877
0.0314800000000000	-0.861143991218432
0.0318800000000000	-0.784134083716126
0.0322800000000000	-0.715595595893046
0.0326800000000000	-0.653757163605386
0.0330800000000000	-0.597373394277945
0.0334800000000000	-0.545533274410479
0.0338800000000000	-0.497548745618045
0.0342800000000000	-0.452886270389035
0.0346800000000000	-0.411122890488599
0.0350800000000000	-0.371916949109176
0.0354800000000000	-0.334987963395091
0.0358800000000000	-0.300102411142444
0.0362800000000000	-0.267063457306296
0.0366800000000000	-0.235703374976115
0.0370800000000000	-0.205877852170000
0.0374800000000000	-0.177461645763679
0.0378800000000000	-0.150345215476377
0.0382800000000000	-0.124432082651449
0.0386800000000000	-0.0996367330590718
0.0390800000000000	-0.0758829335714471
0.0394800000000000	-0.0531023675919413
0.0398800000000000	-0.0312335187627974
0.0402800000000000	-0.0102207500744076
0.0406800000000000	0.00998646175872506
0.0410800000000000	0.0294341674461352
0.0414800000000000	0.0481644856512143
0.0418800000000000	0.0662160615593919
0.0422800000000000	0.0836244582002515
0.0426800000000000	0.100422492224231
0.0430800000000000	0.116640523507659
0.0434800000000000	0.132306706149060
0.0438800000000000	0.147447206999398
0.0442800000000000	0.162086396746802
0.0446800000000000	0.176247017683608
0.0450800000000000	0.189950331568633
0.0454800000000000	0.203216250421606
0.0458800000000000	0.216063452619789
0.0462800000000000	0.228509486286299
0.0466800000000000	0.240570861647897
0.0470800000000000	0.252263133783239
0.0474800000000000	0.263600976970136
0.0478800000000000	0.274598251663794
0.0482800000000000	0.285268064990511
0.0486800000000000	0.295622825517738
0.0490800000000000	0.305674292957290
0.0494800000000000	0.315433623370593
0.0498800000000000	0.324911410370223

==> n4khalf_a5.txt <==
0.00960000000000000	-9.21182071801827
0.00980000000000000	-8.87665755005869
0.0100000000000000	-8.71641796819701
0.0102000000000000	-8.72977928167953
0.0104000000000000	-9.00075420063852
0.0106000000000000	-10.1788906426035
0.0108000000000000	-9.09112060278913
0.0110000000000000	-8.18777149661342
0.0112000000000000	-7.63764897575416
0.0114000000000000	-7.22889671038678
0.0116000000000000	-6.90897700072274
0.0116000000000000	-6.90897700072274
0.0118000000000000	-6.65849494036901
0.0120000000000000	-6.46799491916478
0.0122000000000000	-6.32605167495162
0.0124000000000000	-6.23419342689865
0.0126000000000000	-6.19668478883168
0.0128000000000000	-6.21600845073690
0.0130000000000000	-6.30623980171518
0.0132000000000000	-6.49958425470492
0.0134000000000000	-6.89500646385313
0.0136000000000000	-8.15057484225325
0.0138000000000000	-7.17562582978734
0.0140000000000000	-6.34327963026018
0.0142000000000000	-5.86544289013042
0.0144000000000000	-5.51712514600644
0.0146000000000000	-5.23747841333553
0.0148000000000000	-5.00298196634050
0.0150000000000000	-4.79972310541709
0.0152000000000000	-4.62038437415417
0.0154000000000000	-4.46332145974629
0.0156000000000000	-4.32470879172168
0.0158000000000000	-4.20268246932009
0.0168000000000000	-3.79212622720286
0.0178000000000000	-3.67961446997364
0.0180000000000000	-3.69459396664780
0.0182000000000000	-3.72408183232940
0.0184000000000000	-3.77013976259375
0.0186000000000000	-3.83556235933778
0.0188000000000000	-3.92488275811956
0.0190000000000000	-4.04592718600693
0.0192000000000000	-4.21219862578071
0.0194000000000000	-4.45101955467689
0.0196000000000000	-4.83115084076617
0.0198000000000000	-5.64189529209909
0.0200000000000000	-5.96975767348488
0.0202000000000000	-4.83802080786070
0.0204000000000000	-4.34075748063197
0.0206000000000000	-4.00118632072094
0.0208000000000000	-3.74877067837013
0.0210000000000000	-3.54346737278651
0.0212000000000000	-3.36789340408862
0.0214000000000000	-3.21386532424982
0.0216000000000000	-3.07752303832912
0.0218000000000000	-2.95522492735778
0.0220000000000000	-2.84341881072025
0.0222000000000000	-2.74153039652431
0.0232000000000000	-2.32482806973967
0.0242000000000000	-2.01766991344890
0.0252000000000000	-1.78130987148507
0.0262000000000000	-1.59306454851357
0.0272000000000000	-1.44947238995028
0.0282000000000000	-1.34494150357444
0.0292000000000000	-1.27456813972892
0.0302000000000000	-1.23233902395046
0.0312000000000000	-1.21780098934566
0.0322000000000000	-1.23369939446862
0.0332000000000000	-1.28142036644886
0.0342000000000000	-1.42210859901930
0.0352000000000000	-1.49049665500842
0.0362000000000000	-1.68197820084409
0.0372000000000000	-1.98234095331868
0.0382000000000000	-2.53274687599248
0.0392000000000000	-5.63789697359601
0.0402000000000000	-2.52349537968005
0.0412000000000000	-1.89100574294069
0.0372000000000000	-1.98234095331868
0.0374000000000000	-2.06379474224033
0.0376000000000000	-2.15643960285692
0.0378000000000000	-2.26211204988236
0.0380000000000000	-2.38588290231387
0.0382000000000000	-2.53274687599248
0.0384000000000000	-2.71406678295780
0.0386000000000000	-2.94849061974623
0.0388000000000000	-3.27502588607762
0.0390000000000000	-3.81579439321658
0.0392000000000000	-5.63789697359601
0.0394000000000000	-4.04683378831780
0.0396000000000000	-3.37191971701964
0.0398000000000000	-2.99334329437751
0.0400000000000000	-2.72834230374505
0.0402000000000000	-2.52349537968005
0.0404000000000000	-2.35657295031617
0.0406000000000000	-2.21650538140867
0.0408000000000000	-2.09483877997797
0.0410000000000000	-1.98700487281678
0.0412000000000000	-1.89100574294069
0.0414000000000000	-1.80424032187517
0.0434000000000000	-1.22400221686205
0.0454000000000000	-0.907919207610644
0.0474000000000000	-0.681025824763795
0.0494000000000000	-0.575437090584454
0.0514000000000000	-0.440002158502964
0.0534000000000000	-0.371769938077203
0.0554000000000000	-0.335506640205856
0.0574000000000000	-0.347439752836655
0.0594000000000000	-0.295901930341188
0.0614000000000000	-0.271219283990730
0.0634000000000000	-0.276287885618332
0.0654000000000000	-0.275944621476532
0.0674000000000000	-0.281035746512782
0.0694000000000000	-0.286497127224172

==> n4khalf_a5_asymp.txt <==
0.00960000000000000	-9.26512744060386
0.00970000000000000	-9.65773492142433
0.00975000000000000	-10.6684671204915
0.00975000000000000	-10.6684671204915
0.00985000000000000	-9.14926281749799
0.00995000000000000	-8.75915101659951
0.0100500000000000	-8.49263962034794
0.0101500000000000	-8.27993162523026
0.0102500000000000	-8.09860793591246
0.0103500000000000	-7.93853140724110
0.0104500000000000	-7.79422613045047
0.0105500000000000	-7.66238615876107
0.0106500000000000	-7.54085827183711
0.0107500000000000	-7.42816230459078
0.0108500000000000	-7.32324081898829
0.0109500000000000	-7.22531836056438
0.0110500000000000	-7.13381786310572
0.0111500000000000	-7.04830908506365
0.0112500000000000	-6.96847620398519
0.0113500000000000	-6.89409765321676
0.0114500000000000	-6.82503441633086
0.0115500000000000	-6.76122479132945
0.0116500000000000	-6.70268480708333
0.0117500000000000	-6.64951440526143
0.0118500000000000	-6.60191046578846
0.0119500000000000	-6.56018904196986
0.0120500000000000	-6.52482122742749
0.0121500000000000	-6.49649075271591
0.0122500000000000	-6.47618854824024
0.0123500000000000	-6.46537448558116
0.0124500000000000	-6.46627073991867
0.0125500000000000	-6.48243814747451
0.0126500000000000	-6.52004025959501
0.0127500000000000	-6.59109427076618
0.0128500000000000	-6.72425619541524
0.0129500000000000	-7.02434850694371
0.0130300000000000	-8.52624925888308
0.0130300000000000	-8.52624925888308
0.0131300000000000	-6.80413714832890
0.0132300000000000	-6.45358704643648
0.0133300000000000	-6.22640714433605
0.0134300000000000	-6.05110294443650
0.0135300000000000	-5.90497815935864
0.0136300000000000	-5.77784904449364
0.0137300000000000	-5.66424996113184
0.0138300000000000	-5.56089847825678
0.0139300000000000	-5.46566351018000
0.0140300000000000	-5.37707954416067
0.0141300000000000	-5.29409309318201
0.0142300000000000	-5.21591969006541
0.0143300000000000	-5.14195819056453
0.0144300000000000	-5.07173685258553
0.0145300000000000	-5.00487801940462
0.0146300000000000	-4.94107419680372
0.0147300000000000	-4.88007137841335
0.0148300000000000	-4.82165713429855
0.0149300000000000	-4.76565191925542
0.0150300000000000	-4.71190261199577
0.0151300000000000	-4.66027763442819
0.0152300000000000	-4.61066321242062
0.0153300000000000	-4.56296047615544
0.0154300000000000	-4.51708318839310
0.0155300000000000	-4.47295594975733
0.0156300000000000	-4.43051277194097
0.0157300000000000	-4.38969593898063
0.0158300000000000	-4.35045509758266
0.0159300000000000	-4.31274653258169
0.0160300000000000	-4.27653259475241
0.0161300000000000	-4.24178125657614
0.0162300000000000	-4.20846577801510
0.0163300000000000	-4.17656446945395
0.0164300000000000	-4.14606054315637
0.0165300000000000	-4.11694204817630
0.0166300000000000	-4.08920188691684
0.0167300000000000	-4.06283791466693
0.0168300000000000	-4.03785312667720
0.0169300000000000	-4.01425594088201
0.0170300000000000	-3.99206058848787
0.0171300000000000	-3.97128762964319
0.0172300000000000	-3.95196461769579
0.0173300000000000	-3.93412694369764
0.0174300000000000	-3.91781890363315
0.0175300000000000	-3.90309504548451
0.0176300000000000	-3.89002187341547
0.0177300000000000	-3.87868001462553
0.0178300000000000	-3.86916699475343
0.0179300000000000	-3.86160082628497
0.0180300000000000	-3.85612470117286
0.0181300000000000	-3.85291321010322
0.0182300000000000	-3.85218071402415
0.0183300000000000	-3.85419281641943
0.0184300000000000	-3.85928241308466
0.0185300000000000	-3.86787268971391
0.0186300000000000	-3.88051100773482
0.0187300000000000	-3.89792050274169
0.0188300000000000	-3.92108180030821
0.0189300000000000	-3.95136874737199
0.0190300000000000	-3.99078760362021
0.0191300000000000	-4.04243161264309
0.0192300000000000	-4.11143585903629
0.0193300000000000	-4.20728490825877
0.0194300000000000	-4.35072130314057
0.0195300000000000	-4.60416874920525
0.0196300000000000	-5.55851990619780
0.0196400000000000	-6.38219415461097
0.0196400000000000	-6.38219415461097
0.0197400000000000	-4.61080988792251
0.0198400000000000	-4.28305667616252
0.0199400000000000	-4.08321249298924
0.0200400000000000	-3.93554281271808
0.0201400000000000	-3.81653088439858
0.0202400000000000	-3.71574130592230
0.0203400000000000	-3.62761781889389
0.0204400000000000	-3.54884650269716
0.0205400000000000	-3.47729001224597
0.0206400000000000	-3.41148830679261
0.0207400000000000	-3.35039901611299
0.0208400000000000	-3.29325143005806
0.0209400000000000	-3.23945921390763
0.0210400000000000	-3.18856560336894
0.0211400000000000	-3.14020757452022
0.0212400000000000	-3.09409161255956
0.0213400000000000	-3.04997684588133
0.0214400000000000	-3.00766301183490
0.0215400000000000	-2.96698168246570
0.0216400000000000	-2.92778974447592
0.0217400000000000	-2.88996447203415
0.0218400000000000	-2.85339974694345
0.0219400000000000	-2.81800311959918
0.0220400000000000	-2.78369349568327
0.0221400000000000	-2.75039929510764
0.0222400000000000	-2.71805697193102
0.0223400000000000	-2.68660981341693
0.0224400000000000	-2.65600695726352
0.0225400000000000	-2.62620258103274
0.0226400000000000	-2.59715522872984
0.0227400000000000	-2.56882724753807
0.0228400000000000	-2.54118431371927
0.0229400000000000	-2.51419503121651
0.0230400000000000	-2.48783058993836
0.0231400000000000	-2.46206447334840
0.0232400000000000	-2.43687220703101
0.0233400000000000	-2.41223114150306
0.0234400000000000	-2.38812026379797
0.0235400000000000	-2.36452003334412
0.0236400000000000	-2.34141223845365
0.0237400000000000	-2.31877987037434
0.0238400000000000	-2.29660701237137
0.0239400000000000	-2.27487874172306
0.0240400000000000	-2.25358104285484
0.0241400000000000	-2.23270073011534
0.0242400000000000	-2.21222537892825
0.0243400000000000	-2.19214326424418
0.0244400000000000	-2.17244330537526
0.0245400000000000	-2.15311501642748
0.0246400000000000	-2.13414846165644
0.0247400000000000	-2.11553421516595
0.0248400000000000	-2.09726332444724
0.0249400000000000	-2.07932727732389
0.0250400000000000	-2.06171797192396
0.0251400000000000	-2.04442768934963
0.0252400000000000	-2.02744906875608
0.0253400000000000	-2.01077508458678
0.0254400000000000	-1.99439902574354
0.0255400000000000	-1.97831447649555
0.0256400000000000	-1.96251529895510
0.0257400000000000	-1.94699561696725
0.0258400000000000	-1.93174980127823
0.0259400000000000	-1.91677245586244
0.0260400000000000	-1.90205840530102
0.0261400000000000	-1.88760268311664
0.0262400000000000	-1.87340052097942
0.0263400000000000	-1.85944733870764
0.0264400000000000	-1.84573873499486
0.0265400000000000	-1.83227047880231
0.0266400000000000	-1.81903850136114
0.0267400000000000	-1.80603888873497
0.0268400000000000	-1.79326787489789
0.0269400000000000	-1.78072183528752
0.0270400000000000	-1.76839728079644
0.0271400000000000	-1.75629085216893
0.0272400000000000	-1.74439931477306
0.0273400000000000	-1.73271955372077
0.0274400000000000	-1.72124856931140
0.0275400000000000	-1.70998347277599
0.0276400000000000	-1.69892148230222
0.0277400000000000	-1.68805991932101
0.0278400000000000	-1.67739620503822
0.0279400000000000	-1.66692785719589
0.0280400000000000	-1.65665248704889
0.0281400000000000	-1.64656779654436
0.0282400000000000	-1.63667157569224
0.0283400000000000	-1.62696170011623
0.0284400000000000	-1.61743612877566
0.0285400000000000	-1.60809290184939
0.0286400000000000	-1.59893013877396
0.0287400000000000	-1.58994603642862
0.0288400000000000	-1.58113886746093
0.0289400000000000	-1.57250697874696
0.0290400000000000	-1.56404878998094
0.0291400000000000	-1.55576279238971
0.0292400000000000	-1.54764754756775
0.0293400000000000	-1.53970168642934
0.0294400000000000	-1.53192390827460
0.0295400000000000	-1.52431297996679
0.0296400000000000	-1.51686773521866
0.0297400000000000	-1.50958707398606
0.0298400000000000	-1.50246996196751
0.0299400000000000	-1.49551543020861
0.0300400000000000	-1.48872257481099
0.0301400000000000	-1.48209055674544
0.0302400000000000	-1.47561860176959
0.0303400000000000	-1.46930600045089
0.0304400000000000	-1.46315210829578
0.0305400000000000	-1.45715634598674
0.0306400000000000	-1.45131819972912
0.0307400000000000	-1.44563722171002
0.0308400000000000	-1.44011303067232
0.0309400000000000	-1.43474531260702
0.0310400000000000	-1.42953382156778
0.0311400000000000	-1.42447838061217
0.0312400000000000	-1.41957888287454
0.0313400000000000	-1.41483529277615
0.0314400000000000	-1.41024764737880
0.0315400000000000	-1.40581605788896
0.0316400000000000	-1.40154071132023
0.0317400000000000	-1.39742187232249
0.0318400000000000	-1.39345988518753
0.0319400000000000	-1.38965517604134
0.0320400000000000	-1.38600825523482
0.0321400000000000	-1.38251971994541
0.0322400000000000	-1.37919025700389
0.0323400000000000	-1.37602064596149
0.0324400000000000	-1.37301176241450
0.0325400000000000	-1.37016458160492
0.0326400000000000	-1.36748018231783
0.0327400000000000	-1.36495975109809
0.0328400000000000	-1.36260458681142
0.0329400000000000	-1.36041610557751
0.0330400000000000	-1.35839584610562
0.0331400000000000	-1.35654547546642
0.0332400000000000	-1.35486679533740
0.0333400000000000	-1.35336174876321
0.0334400000000000	-1.35203242747688
0.0335400000000000	-1.35088107983283
0.0336400000000000	-1.34991011940844
0.0337400000000000	-1.34912213433741
0.0338400000000000	-1.34851989744528
0.0339400000000000	-1.34810637726602
0.0340400000000000	-1.34788475002780
0.0341400000000000	-1.34785841270682
0.0342400000000000	-1.34803099726022
0.0343400000000000	-1.34840638616319
0.0344400000000000	-1.34898872939095
0.0345400000000000	-1.34978246300509
0.0346400000000000	-1.35079232952439
0.0347400000000000	-1.35202340028475
0.0348400000000000	-1.35348110002091
0.0349400000000000	-1.35517123393515
0.0350400000000000	-1.35710001755629
0.0351400000000000	-1.35927410973613
0.0352400000000000	-1.36170064918266
0.0353400000000000	-1.36438729498961
0.0354400000000000	-1.36734227169381
0.0355400000000000	-1.37057441947594
0.0356400000000000	-1.37409325022064
0.0357400000000000	-1.37790901027120
0.0358400000000000	-1.38203275085617
0.0359400000000000	-1.38647640733649
0.0360400000000000	-1.39125288862765
0.0361400000000000	-1.39637617840011
0.0362400000000000	-1.40186144996504
0.0363400000000000	-1.40772519712196
0.0364400000000000	-1.41398538370020
0.0365400000000000	-1.42066161508744
0.0366400000000000	-1.42777533573664
0.0367400000000000	-1.43535005751405
0.0368400000000000	-1.44341162484797
0.0369400000000000	-1.45198852402639
0.0370400000000000	-1.46111224576237
0.0371400000000000	-1.47081771242299
0.0372400000000000	-1.48114378426703
0.0373400000000000	-1.49213386289297
0.0374400000000000	-1.50383661518723
0.0375400000000000	-1.51630684784413
0.0376400000000000	-1.52960657166647
0.0377400000000000	-1.54380630730948
0.0378400000000000	-1.55898670132288
0.0379400000000000	-1.57524054540209
0.0380400000000000	-1.59267532592980
0.0381400000000000	-1.61141648022047
0.0382400000000000	-1.63161160838965
0.0383400000000000	-1.65343599847544
0.0384400000000000	-1.67709998902970
0.0385400000000000	-1.70285895503748
0.0386400000000000	-1.73102712544030
0.0387400000000000	-1.76199714419765
0.0388400000000000	-1.79626850164926
0.0389400000000000	-1.83449014879201
0.0390400000000000	-1.87752673501960
0.0391400000000000	-1.92656616635672
0.0392400000000000	-1.98330388400428
0.0393400000000000	-2.05028063113265
0.0394400000000000	-2.13155837608421
0.0395400000000000	-2.23424490122927
0.0396400000000000	-2.37258956727632
0.0397400000000000	-2.58265771748950
0.0398400000000000	-3.02119204850963
0.0399000000000000	-4.20835150937149
0.0399000000000000	-4.20835150937149
0.0400000000000000	-2.74932673628340
0.0401000000000000	-2.45146728994036
0.0402000000000000	-2.27348423679775
0.0403000000000000	-2.14539778060144
0.0404000000000000	-2.04485602914402
0.0405000000000000	-1.96181764941044
0.0406000000000000	-1.89089936353139
0.0407000000000000	-1.82887703848622
0.0408000000000000	-1.77366598742495
0.0409000000000000	-1.72384015380330
0.0410000000000000	-1.67838087868741
0.0411000000000000	-1.63653509746712
0.0412000000000000	-1.59773032491118
0.0413000000000000	-1.56152115033541
0.0414000000000000	-1.52755419021292
0.0415000000000000	-1.49554434824048
0.0416000000000000	-1.46525826917828
0.0417000000000000	-1.43650251940477
0.0418000000000000	-1.40911496105689
0.0419000000000000	-1.38295833714774
0.0420000000000000	-1.35791542063332
0.0421000000000000	-1.33388529107107
0.0422000000000000	-1.31078043826313
0.0423000000000000	-1.28852448180882
0.0424000000000000	-1.26705035578802
0.0425000000000000	-1.24629884917712
0.0426000000000000	-1.22621742148944
0.0427000000000000	-1.20675923361853
0.0428000000000000	-1.18788234859990
0.0429000000000000	-1.16954906774852
0.0430000000000000	-1.15172537555403
0.0431000000000000	-1.13438047262839
0.0432000000000000	-1.11748638045878
0.0433000000000000	-1.10101760511157
0.0434000000000000	-1.08495084964052
0.0435000000000000	-1.06926476697195
0.0436000000000000	-1.05393974661648
0.0437000000000000	-1.03895772979823
0.0438000000000000	-1.02430204857495
0.0439000000000000	-1.00995728530703
0.0440000000000000	-0.995909149462193
0.0441000000000000	-0.982144369251040
0.0442000000000000	-0.968650596000679
0.0443000000000000	-0.955416319510488
0.0444000000000000	-0.942430792910069
0.0445000000000000	-0.929683965767021
0.0446000000000000	-0.917166424380657
0.0447000000000000	-0.904869338354453
0.0448000000000000	-0.892784412670898
0.0449000000000000	-0.880903844602184
0.0450000000000000	-0.869220284882492
0.0451000000000000	-0.857726802645669
0.0452000000000000	-0.846416853698187
0.0453000000000000	-0.835284251753598
0.0454000000000000	-0.824323142302592
0.0455000000000000	-0.813527978833930
0.0456000000000000	-0.802893501156745
0.0457000000000000	-0.792414715605063
0.0458000000000000	-0.782086876931639
0.0459000000000000	-0.771905471720833
0.0460000000000000	-0.761866203170018
0.0461000000000000	-0.751964977106054
0.0462000000000000	-0.742197889118369
0.0463000000000000	-0.732561212703205
0.0464000000000000	-0.723051388325034
0.0465000000000000	-0.713665013311190
0.0466000000000000	-0.704398832504615
0.0467000000000000	-0.695249729607342
0.0468000000000000	-0.686214719154310
0.0469000000000000	-0.677290939063112
0.0470000000000000	-0.668475643710695
0.0471000000000000	-0.659766197492858
0.0472000000000000	-0.651160068826612
0.0473000000000000	-0.642654824559281
0.0474000000000000	-0.634248124751630
0.0475000000000000	-0.625937717805320
0.0476000000000000	-0.617721435907712
0.0477000000000000	-0.609597190769483
0.0478000000000000	-0.601562969632689
0.0479000000000000	-0.593616831528903
0.0480000000000000	-0.585756903768798
0.0481000000000000	-0.577981378646156
0.0482000000000000	-0.570288510340753
0.0483000000000000	-0.562676612005820
0.0484000000000000	-0.555144053027000
0.0485000000000000	-0.547689256440801
0.0486000000000000	-0.540310696501481
0.0487000000000000	-0.533006896386204
0.0488000000000000	-0.525776426029123
0.0489000000000000	-0.518617900075736
0.0490000000000000	-0.511529975949589
0.0491000000000000	-0.504511352023937
0.0492000000000000	-0.497560765891602
0.0493000000000000	-0.490676992726709
0.0494000000000000	-0.483858843732497
0.0495000000000000	-0.477105164669813
0.0496000000000000	-0.470414834461257
0.0497000000000000	-0.463786763866367
0.0498000000000000	-0.457219894223509
0.0499000000000000	-0.450713196254451
0.0500000000000000	-0.444265668927913
0.0501000000000000	-0.437876338378597
0.0502000000000000	-0.431544256878465
0.0503000000000000	-0.425268501857238
0.0504000000000000	-0.419048174969315
0.0505000000000000	-0.412882401204466
0.0506000000000000	-0.406770328039834
0.0507000000000000	-0.400711124630974
0.0508000000000000	-0.394703981039756
0.0509000000000000	-0.388748107497114
0.0510000000000000	-0.382842733698792
0.0511000000000000	-0.376987108132265
0.0512000000000000	-0.371180497433229
0.0513000000000000	-0.365422185770070
0.0514000000000000	-0.359711474254866
0.0515000000000000	-0.354047680379549
0.0516000000000000	-0.348430137475929
0.0517000000000000	-0.342858194198382
0.0518000000000000	-0.337331214028044
0.0519000000000000	-0.331848574797442
0.0520000000000000	-0.326409668234560
0.0521000000000000	-0.321013899525369
0.0522000000000000	-0.315660686893927
0.0523000000000000	-0.310349461199207
0.0524000000000000	-0.305079665547846
0.0525000000000000	-0.299850754922053
0.0526000000000000	-0.294662195821972
0.0527000000000000	-0.289513465921818
0.0528000000000000	-0.284404053739146
0.0529000000000000	-0.279333458316651
0.0530000000000000	-0.274301188915923
0.0531000000000000	-0.269306764722630
0.0532000000000000	-0.264349714562584
0.0533000000000000	-0.259429576628241
0.0534000000000000	-0.254545898215150
0.0535000000000000	-0.249698235467915
0.0536000000000000	-0.244886153135270
0.0537000000000000	-0.240109224333851
0.0538000000000000	-0.235367030320311
0.0539000000000000	-0.230659160271413
0.0540000000000000	-0.225985211071763
0.0541000000000000	-0.221344787108857
0.0542000000000000	-0.216737500075159
0.0543000000000000	-0.212162968776884
0.0544000000000000	-0.207620818949246
0.0545000000000000	-0.203110683077875
0.0546000000000000	-0.198632200226182
0.0547000000000000	-0.194185015868409
0.0548000000000000	-0.189768781728150
0.0549000000000000	-0.185383155622119
0.0550000000000000	-0.181027801308969
0.0551000000000000	-0.176702388342949
0.0552000000000000	-0.172406591932220
0.0553000000000000	-0.168140092801647
0.0554000000000000	-0.163902577059903
0.0555000000000000	-0.159693736070708
0.0556000000000000	-0.155513266328055
0.0557000000000000	-0.151360869335268
0.0558000000000000	-0.147236251487758
0.0559000000000000	-0.143139123959327
0.0560000000000000	-0.139069202591897
0.0561000000000000	-0.135026207788545
0.0562000000000000	-0.131009864409698
0.0563000000000000	-0.127019901672413
0.0564000000000000	-0.123056053052592
0.0565000000000000	-0.119118056190056
0.0566000000000000	-0.115205652796358
0.0567000000000000	-0.111318588565251
0.0568000000000000	-0.107456613085714
0.0569000000000000	-0.103619479757435
0.0570000000000000	-0.0998069457086906
0.0571000000000000	-0.0960187717165164
0.0572000000000000	-0.0922547221291040
0.0573000000000000	-0.0885145647903411
0.0574000000000000	-0.0847980709664275
0.0575000000000000	-0.0811050152744957
0.0576000000000000	-0.0774351756131660
0.0577000000000000	-0.0737883330949772
0.0578000000000000	-0.0701642719806304
0.0579000000000000	-0.0665627796149774
0.0580000000000000	-0.0629836463647130
0.0581000000000000	-0.0594266655577010
0.0582000000000000	-0.0558916334238911
0.0583000000000000	-0.0523783490377675
0.0584000000000000	-0.0488866142622897
0.0585000000000000	-0.0454162336942735
0.0586000000000000	-0.0419670146111608
0.0587000000000000	-0.0385387669191486
0.0588000000000000	-0.0351313031026213
0.0589000000000000	-0.0317444381748567
0.0590000000000000	-0.0283779896299581
0.0591000000000000	-0.0250317773959790
0.0592000000000000	-0.0217056237892042
0.0593000000000000	-0.0183993534695536
0.0594000000000000	-0.0151127933970695
0.0595000000000000	-0.0118457727894608
0.0596000000000000	-0.00859812308067060
0.0597000000000000	-0.00536967788043543
0.0598000000000000	-0.00216027293480897
0.0599000000000000	0.00103025391237966
0.0600000000000000	0.00420206275715762
0.0601000000000000	0.00735531167215916
0.0602000000000000	0.0104901567425219
0.0603000000000000	0.0136067521009476
0.0604000000000000	0.0167052499619564
0.0605000000000000	0.0197858006553565
0.0606000000000000	0.0228485526589510
0.0607000000000000	0.0258936526304981
0.0608000000000000	0.0289212454389610
0.0609000000000000	0.0319314741950430
0.0610000000000000	0.0349244802810515
0.0611000000000000	0.0379004033800969
0.0612000000000000	0.0408593815046427
0.0613000000000000	0.0438015510244332
0.0614000000000000	0.0467270466938089
0.0615000000000000	0.0496360016784269
0.0616000000000000	0.0525285475814064
0.0617000000000000	0.0554048144689112
0.0618000000000000	0.0582649308951801
0.0619000000000000	0.0611090239270319
0.0620000000000000	0.0639372191678446
0.0621000000000000	0.0667496407810332
0.0622000000000000	0.0695464115130344
0.0623000000000000	0.0723276527158087
0.0624000000000000	0.0750934843688810
0.0625000000000000	0.0778440251009204
0.0626000000000000	0.0805793922108800
0.0627000000000000	0.0832997016887018
0.0628000000000000	0.0860050682356034
0.0629000000000000	0.0886956052839495
0.0630000000000000	0.0913714250167278
0.0631000000000000	0.0940326383866304
0.0632000000000000	0.0966793551347550
0.0633000000000000	0.0993116838089372
0.0634000000000000	0.101929731781718
0.0635000000000000	0.104533605267956
0.0636000000000000	0.107123409342103
0.0637000000000000	0.109699247955131
0.0638000000000000	0.112261223951139
0.0639000000000000	0.114809439083640
0.0640000000000000	0.117343994031528
0.0641000000000000	0.119864988414748
0.0642000000000000	0.122372520809660
0.0643000000000000	0.124866688764119
0.0644000000000000	0.127347588812264
0.0645000000000000	0.129815316489034
0.0646000000000000	0.132269966344414
0.0647000000000000	0.134711631957408
0.0648000000000000	0.137140405949761
0.0649000000000000	0.139556379999427
0.0650000000000000	0.141959644853784
0.0651000000000000	0.144350290342620
0.0652000000000000	0.146728405390864
0.0653000000000000	0.149094078031105
0.0654000000000000	0.151447395415874
0.0655000000000000	0.153788443829710
0.0656000000000000	0.156117308701011
0.0657000000000000	0.158434074613668
0.0658000000000000	0.160738825318501
0.0659000000000000	0.163031643744488
0.0660000000000000	0.165312612009802
0.0661000000000000	0.167581811432643
0.0662000000000000	0.169839322541901
0.0663000000000000	0.172085225087613
0.0664000000000000	0.174319598051255
0.0665000000000000	0.176542519655849
0.0666000000000000	0.178754067375904
0.0667000000000000	0.180954317947173
0.0668000000000000	0.183143347376265
0.0669000000000000	0.185321230950077
0.0670000000000000	0.187488043245079
0.0671000000000000	0.189643858136430
0.0672000000000000	0.191788748806960
0.0673000000000000	0.193922787755987
0.0674000000000000	0.196046046807993
0.0675000000000000	0.198158597121159
0.0676000000000000	0.200260509195761
0.0677000000000000	0.202351852882421
0.0678000000000000	0.204432697390230
0.0679000000000000	0.206503111294739
0.0680000000000000	0.208563162545821
0.0681000000000000	0.210612918475397
0.0682000000000000	0.212652445805055
0.0683000000000000	0.214681810653534
0.0684000000000000	0.216701078544090
0.0685000000000000	0.218710314411756
0.0686000000000000	0.220709582610470
0.0687000000000000	0.222698946920109
0.0688000000000000	0.224678470553399
0.0689000000000000	0.226648216162724
0.0690000000000000	0.228608245846827
0.0691000000000000	0.230558621157409
0.0692000000000000	0.232499403105622
0.0693000000000000	0.234430652168469
0.0694000000000000	0.236352428295098
0.0695000000000000	0.238264790913008
0.0696000000000000	0.240167798934151
0.0697000000000000	0.242061510760954
0.0698000000000000	0.243945984292238
0.0699000000000000	0.245821276929055
0.0700000000000000	0.247687445580436
